Effect of Particle Size on the Suction Mechanism in Granular Grippers

Granular grippers are highly adaptable end-effectors that exploit the reversible jamming transition of granular materials to hold and manipulate objects. Their holding force comes from the combination of three mechanisms: frictional forces, geometrical constraints, and suction effects. In this work, we experimentally study the effect of particle size on the suction mechanism. Through X-ray computed tomography, we show that small particles (average diameter d = 120 micrometers) achieve higher conformation around the object than larger particles (d = 4mm), thus allowing the formation of air-tight seals. When the gripper is pulled off, mimicking lifting of an object, vacuum pressure is generated in the sealed cavity at the interface gripper--object. If the particles used as filling material are too large, the gripper does not conform closely around the object, leaving gaps between the gripper's membrane and the object. These gaps prevent the formation of sealed vacuum cavities between the object and the gripper and in turn hinder the suction mechanism from operating.

==> force-signal-raw-data/force2.txt <==
time_s	force_Pa
0	0.174413
0.070366	0.17124
0.095197	0.17124
0.122862	0.17124
0.147475	0.165527
0.171456	0.165527
0.197678	0.165527
0.225101	0.165527
0.25098	0.165527
0.275132	0.165527
0.299963	0.165527
0.328002	0.150548
0.35697	0.150548
0.380944	0.150548
0.406733	0.150548
0.4301	0.149469
0.454541	0.149469
0.479275	0.149469
0.503821	0.149469
0.528267	0.196882
0.552947	0.196882
0.577772	0.196882
0.60162	0.196882
0.626554	0.274826
0.650482	0.274826
0.675411	0.274826
0.700363	0.320716
0.725042	0.320716
0.749412	0.320716
0.774106	0.320716
0.798667	0.324397
0.823438	0.324397
0.847834	0.324397
0.871843	0.324397
0.896991	0.329792
0.921487	0.329792
0.94612	0.329792
0.971245	0.329792
0.99527	0.34255
1.019866	0.34255
1.044322	0.34255
1.069018	0.34255
1.093608	0.35169
1.118138	0.35169
1.142799	0.35169
1.167285	0.35169
1.191887	0.3654
1.216426	0.3654
1.241021	0.3654
1.2656	0.376634
1.290665	0.376634
1.314757	0.376634
1.339234	0.376634
1.363912	0.388821
1.389262	0.388821
1.41415	0.388821
1.439031	0.388821
1.464566	0.389836
1.491049	0.389836
1.516551	0.389836
1.541952	0.389836
1.568689	0.396057
1.594119	0.396057
1.618956	0.396057
1.643526	0.406974
1.668853	0.406974
1.695788	0.406974
1.724299	0.406974
1.749996	0.417129
1.775426	0.417129
1.802148	0.417129
1.827843	0.417129
1.8524	0.426904
1.879988	0.426904
1.905792	0.426904
1.93321	0.437377
1.958864	0.437377
1.983468	0.437377
2.011091	0.437377
2.036708	0.448865
2.061349	0.448865
2.0889	0.448865
2.117508	0.453118
2.143194	0.453118
2.171015	0.453118
2.195698	0.453118
2.223966	0.456101
2.249705	0.456101
2.275114	0.456101
2.301842	0.456101
2.32707	0.467907
2.355074	0.467907
2.379914	0.467907
2.404726	0.474444
2.43069	0.474444
2.457369	0.474444
2.483144	0.474444
2.50861	0.484282
2.535276	0.484282
2.560969	0.484282
2.585337	0.488535
2.610123	0.488535
2.634706	0.488535
2.659238	0.488535
2.684115	0.489868
2.711039	0.489868
2.735972	0.489868
2.75991	0.489868
2.785082	0.500087
2.809703	0.500087
2.834352	0.500087
2.85886	0.500087
2.884361	0.50599
2.912055	0.50599
2.937777	0.50599
2.962349	0.501547
2.990553	0.501547
3.018607	0.501547
3.04428	0.501547
3.068904	0.507386
3.093444	0.507386
3.117929	0.507386
3.145585	0.507386
3.171255	0.523317
3.195287	0.523317
3.223215	0.523317
3.247998	0.523952
3.273575	0.523952
3.301275	0.523952
3.326893	0.523952
3.351471	0.524841
3.379047	0.524841
3.407671	0.524841
3.433377	0.524523
3.457752	0.524523
3.485642	0.524523
3.510574	0.524523
3.535006	0.525095
3.559261	0.525095
3.584156	0.525095
3.608402	0.525095
3.634074	0.523254
3.658481	0.523254
3.686207	0.523254
3.711884	0.523254
3.739265	0.520905
3.765207	0.520905
3.792708	0.520905
3.818373	0.519699
3.843753	0.519699
3.870553	0.519699
3.895835	0.519699
3.923672	0.508275
3.949399	0.508275
3.977021	0.508275
4.002699	0.490566
4.030271	0.490566
4.055822	0.490566
4.080517	0.490566
4.105104	0.480918
4.129673	0.480918
4.157005	0.480918
4.18275	0.480918
4.208418	0.479458
4.235318	0.479458
4.259242	0.479458
4.284198	0.475333
4.309373	0.475333
4.334369	0.475333
4.359084	0.475333
4.383621	0.476094
4.408475	0.476094
4.435764	0.476094
4.461292	0.476094
4.486016	0.480537
4.511058	0.480537
4.538076	0.480537
4.563823	0.495961
4.587961	0.495961
4.612957	0.495961
4.64038	0.495961
4.6662	0.520969
4.693784	0.520969
4.718568	0.520969
4.742956	0.520969
4.767517	0.527951
4.792029	0.527951
4.815967	0.527951
4.840928	0.527951
4.86583	0.531696
4.890404	0.531696
4.915029	0.531696
4.939245	0.531696
4.964174	0.535758
4.988688	0.535758
5.013227	0.535758
5.03809	0.533282
5.066501	0.533282
5.092082	0.533282
5.115948	0.533282
5.141408	0.52611
5.168892	0.52611
5.194572	0.52611
5.223091	0.52611
5.250763	0.513035
5.275806	0.513035
5.303788	0.513035
5.328664	0.507767
5.353601	0.507767
5.3778	0.507767
5.402353	0.507767
5.42692	0.489995
5.451579	0.489995
5.476086	0.489995
5.500542	0.489995
5.52526	0.47546
5.549338	0.47546
5.574384	0.47546
5.598956	0.47546
5.624113	0.472667
5.648094	0.472667
5.673471	0.472667
5.69726	0.47546
5.721694	0.47546
5.746391	0.47546
5.771462	0.47546
5.796788	0.486313
5.824192	0.486313
5.849905	0.486313
5.877472	0.486313
5.903143	0.511512
5.930703	0.511512
5.956477	0.511512
5.983938	0.515891
6.009607	0.515891
6.03421	0.515891
6.061787	0.515891
6.087464	0.518557
6.115014	0.518557
6.141552	0.518557
6.169375	0.521921
6.193749	0.521921
6.218516	0.521921
6.243079	0.521921
6.267673	0.529093
6.292347	0.529093
6.319806	0.529093
6.345489	0.529093
6.373993	0.530109
6.401703	0.530109
6.427397	0.530109
6.451982	0.531251
6.476565	0.531251
6.501138	0.531251
6.525461	0.531251
6.550339	0.538868
6.57468	0.538868
6.602105	0.538868
6.628109	0.538868
6.652669	0.543946
6.680409	0.543946
6.705909	0.543946
6.733496	0.543121
6.759776	0.543121
6.786727	0.543121
6.812381	0.543121
6.840173	0.53982
6.865642	0.53982
6.890987	0.53982
6.917919	0.53982
6.942846	0.542168
6.966782	0.542168
6.991712	0.542168
7.015646	0.540962
7.04076	0.540962
7.065326	0.540962
7.089802	0.540962
7.114373	0.539185
7.138973	0.539185
7.164688	0.539185
7.189209	0.539185
7.21379	0.528839
7.23821	0.528839
7.261869	0.528839
7.290426	0.528839
7.315111	0.511194
7.340722	0.511194
7.3683	0.511194
7.392933	0.495961
7.417518	0.495961
7.442852	0.495961
7.466671	0.495961
7.492302	0.488281
7.515806	0.488281
7.541335	0.488281
7.569009	0.488281
7.594696	0.501356
7.619337	0.501356
7.644887	0.501356
7.671983	0.501356
7.696603	0.497675
7.724684	0.497675
7.750309	0.497675
7.777912	0.49869
7.803592	0.49869
7.828148	0.49869
7.856205	0.49869
7.880301	0.510369
7.904865	0.510369
7.929486	0.510369
7.953713	0.510369
7.97861	0.519636
8.003258	0.519636
8.027786	0.519636
8.053432	0.529157
8.078002	0.529157
8.105563	0.529157
8.131257	0.529157
8.15542	0.547119
8.180407	0.547119
8.204983	0.547119
8.229952	0.547119
8.25729	0.561527
8.281728	0.561527
8.307463	0.561527
8.331956	0.561527
8.356418	0.576062
8.384272	0.576062
8.409769	0.576062
8.434332	0.59339
8.458989	0.59339
8.483484	0.59339
8.508142	0.59339
8.532668	0.623983
8.557642	0.623983
8.581802	0.623983
8.606221	0.623983
8.631995	0.642073
8.658522	0.642073
8.683116	0.642073
8.7086	0.642073
8.73333	0.65591
8.758552	0.65591
8.782429	0.65591
8.806389	0.668985
8.831891	0.668985
8.856313	0.668985
8.880809	0.668985
8.907954	0.68187
8.932964	0.68187
8.958553	0.68187
8.986156	0.68187
9.011849	0.701673
9.036432	0.701673
9.063804	0.701673
9.088718	0.732774
9.113653	0.732774
9.137613	0.732774
9.162014	0.732774
9.186867	0.757528
9.211422	0.757528
9.235708	0.757528
9.260569	0.757528
9.285147	0.781457
9.309723	0.781457
9.334317	0.781457
9.358884	0.781457
9.383548	0.816557
9.408008	0.816557
9.432595	0.816557
9.45652	0.816557
9.481791	0.851974
9.508377	0.851974
9.535006	0.851974
9.561003	0.894437
9.588261	0.894437
9.613919	0.894437
9.638502	0.894437
9.663076	0.929854
9.689885	0.929854
9.716181	0.929854
9.741857	0.929854
9.768462	0.96197
9.794327	0.96197
9.818734	0.96197
9.843325	0.996372
9.867868	0.996372
9.891911	0.996372
9.920033	0.996372
9.945688	1.022078
9.970265	1.022078
9.994848	1.022078
10.019436	1.022078
10.046986	1.070634
10.073285	1.070634
10.100007	1.070634
10.125296	1.112906
10.150442	1.112906
10.175297	1.112906
10.199475	1.112906
10.225163	1.153274
10.251771	1.153274
10.276815	1.153274
10.301406	1.153274
10.326611	1.191103
10.354144	1.191103
10.379853	1.191103
10.404433	1.191103
10.429384	1.236168
10.45731	1.236168
10.481161	1.236168
10.505164	1.281106
10.53028	1.281106
10.557236	1.281106
10.583527	1.281106
10.608096	1.322998
10.632691	1.322998
10.657573	1.322998
10.681823	1.322998
10.706426	1.366349
10.731002	1.366349
10.754996	1.366349
10.780159	1.366349
10.806649	1.415222
10.833883	1.415222
10.858131	1.415222
10.882493	1.469998
10.907582	1.469998
10.93171	1.469998
10.958271	1.469998
10.984926	1.519125
11.009835	1.519125
11.038155	1.519125
11.063854	1.519125
11.091585	1.564254
11.117094	1.564254
11.144026	1.564254
11.170321	1.635025
11.197735	1.635025
11.224668	1.635025
11.250592	1.635025
11.275565	1.684152
11.299464	1.684152
11.324426	1.684152
11.349493	1.684152
11.374084	1.723885
11.398593	1.723885
11.423167	1.723885
11.447748	1.774218
11.472339	1.774218
11.496875	1.774218
11.521545	1.774218
11.546047	1.831597
11.570618	1.831597
11.59495	1.831597
11.619767	1.831597
11.644346	1.886182
11.668919	1.886182
11.693501	1.886182
11.718069	1.886182
11.742662	1.941783
11.766991	1.941783
11.791783	1.941783
11.81637	1.941783
11.840938	2.023281
11.865526	2.023281
11.88994	2.023281
11.914687	2.023281
11.939215	2.101415
11.963837	2.101415
11.988358	2.101415
12.012969	2.166918
12.038152	2.166918
12.066236	2.166918
12.091968	2.166918
12.119458	2.239148
12.14513	2.239148
12.172671	2.239148
12.198399	2.304842
12.225954	2.304842
12.251631	2.304842
12.276348	2.304842
12.3008	2.371551
12.328354	2.371551
12.354019	2.371551
12.381585	2.371551
12.407182	2.448859
12.434786	2.448859
12.460465	2.448859
12.488303	2.523883
12.51372	2.523883
12.541475	2.523883
12.566997	2.523883
12.59287	2.595987
12.619155	2.595987
12.644076	2.595987
12.669449	2.667392
12.693967	2.667392
12.721532	2.667392
12.747184	2.667392
12.774949	2.749715
12.80045	2.749715
12.824333	2.749715
12.848532	2.749715
12.873499	2.828737
12.897683	2.828737
12.922222	2.828737
12.947878	2.828737
12.975482	2.897033
13.001153	2.897033
13.028713	2.897033
13.057332	2.956252
13.083069	2.956252
13.108438	2.956252
13.135252	2.956252
13.160893	3.024992
13.188454	3.024992
13.213996	3.024992
13.240872	3.116391
13.267395	3.116391
13.294947	3.116391
13.320594	3.116391
13.348776	3.207156
13.374693	3.207156
13.401618	3.207156
13.42558	3.289225
13.450483	3.289225
13.475166	3.289225
13.499804	3.289225
13.524324	3.374658
13.548589	3.374658
13.573317	3.374658
13.598117	3.374658
13.622613	3.466311
13.647491	3.466311
13.671736	3.466311
13.696347	3.466311
13.721349	3.560884
13.746573	3.560884
13.775106	3.560884
13.802838	3.650188
13.82742	3.650188
13.852942	3.650188
13.880695	3.650188
13.906178	3.74108
13.933903	3.74108
13.960017	3.74108
13.987152	3.74108
14.012808	3.832098
14.041021	3.832098
14.06905	3.832098
14.094742	3.915754
14.122043	3.915754
14.147991	3.915754
14.175714	3.915754
14.201231	3.997188
14.228789	3.997188
14.257468	3.997188
14.283114	4.089413
14.310682	4.089413
14.336393	4.089413
14.363947	4.089413
14.389421	4.192935
14.417248	4.192935
14.442842	4.192935
14.47042	4.284652
14.496118	4.284652
14.524362	4.284652
14.549362	4.284652
14.576885	4.373385
14.602626	4.373385
14.626893	4.373385
14.6548	4.472719
14.680443	4.472719
14.707922	4.472719
14.73366	4.472719
14.76125	4.585381
14.786934	4.585381
14.814476	4.585381
14.843133	4.702677
14.868832	4.702677
14.896313	4.702677
14.92236	4.702677
14.949637	4.810071
14.975374	4.810071
14.999916	4.810071
15.027884	4.810071
15.053148	4.911625
15.080285	4.911625
15.107129	4.911625
15.133978	5.020035
15.158707	5.020035
15.187246	5.020035
15.212888	5.020035
15.241642	5.130666
15.26911	5.130666
15.293967	5.130666
15.322118	5.253294
15.348043	5.253294
15.372325	5.253294
15.400317	5.253294
15.425718	5.377952
15.450269	5.377952
15.478553	5.377952
15.507478	5.488393
15.531397	5.488393
15.555334	5.488393
15.580266	5.488393
15.605001	5.590709
15.629541	5.590709
15.654137	5.590709
15.678726	5.590709
15.704393	5.706863
15.731944	5.706863
15.758574	5.706863
15.785247	5.825618
15.813863	5.825618
15.839389	5.825618
15.867119	5.825618
15.892657	5.940629
15.920372	5.940629
15.945736	5.940629
15.974788	6.058687
15.999315	6.058687
16.024885	6.058687
16.051423	6.058687
16.077093	6.171412
16.104655	6.171412
16.130387	6.171412
16.157879	6.171412
16.183594	6.291247
16.209216	6.291247
16.235738	6.291247
16.261415	6.411907
16.289002	6.411907
16.314611	6.411907
16.342243	6.411907
16.367911	6.540564
16.395439	6.540564
16.421149	6.540564
16.445691	6.665667
16.474271	6.665667
16.501607	6.665667
16.526819	6.665667
16.555246	6.786517
16.580743	6.786517
16.608411	6.786517
16.634112	6.918094
16.65953	6.918094
16.686	6.918094
16.711925	6.918094
16.739017	7.05862
16.768178	7.05862
16.796788	7.05862
16.825487	7.200416
16.851224	7.200416
16.878786	7.200416
16.907415	7.200416
16.93312	7.330914
16.960998	7.330914
16.985961	7.330914
17.013926	7.46814
17.039506	7.46814
17.067244	7.46814
17.09584	7.46814
17.125464	7.597432
17.153127	7.597432
17.178886	7.597432
17.20743	7.694797
17.235094	7.694797
17.263664	7.694797
17.292459	7.76652
17.31815	7.76652
17.345685	7.76652
17.374341	7.76652
17.40302	7.830182
17.428727	7.830182
17.455789	7.830182
17.481964	7.950842
17.510327	7.950842
17.538262	7.950842
17.563881	7.950842
17.591248	7.968805
17.620155	7.968805
17.645093	7.968805
17.669065	8.033673
17.693957	8.033673
17.717922	8.033673
17.743182	8.033673
17.767563	8.133704
17.792118	8.133704
17.816723	8.133704
17.841302	8.133704
17.865588	8.248651
17.890082	8.248651
17.915028	8.248651
17.940619	8.248651
17.968241	8.372167
17.992861	8.372167
18.021554	8.372167
18.047166	8.494287
18.074428	8.494287
18.103413	8.494287
18.128015	8.494287
18.156757	8.611012
18.185308	8.611012
18.211008	8.611012
18.23556	8.742144
18.26314	8.742144
18.288808	8.742144
18.316214	8.742144
18.345065	8.886352
18.370746	8.886352
18.398291	8.886352
18.424833	9.032845
18.451582	9.032845
18.477231	9.032845
18.504804	9.032845
18.530464	9.174767
18.55779	9.174767
18.582649	9.174767
18.611281	9.304631
18.636935	9.304631
18.664541	9.304631
18.68966	9.304631
18.717618	9.435827
18.743383	9.435827
18.770315	9.435827
18.79612	9.435827
18.825244	9.569435
18.85296	9.569435
18.881623	9.569435
18.908102	9.705708
18.934755	9.705708
18.963481	9.705708
18.991434	9.833667
19.017908	9.833667
19.045442	9.833667
19.074474	9.833667
19.102778	9.971845
19.131679	9.971845
19.15708	9.971845
19.184706	10.118084
19.210241	10.118084
19.237962	10.118084
19.266626	10.118084
19.291636	10.2661
19.319842	10.2661
19.34857	10.2661
19.375245	10.419829
19.401782	10.419829
19.426929	10.419829
19.455036	10.419829
19.4837	10.562831
19.509471	10.562831
19.536896	10.562831
19.565596	10.701453
19.592154	10.701453
19.618883	10.701453
19.647516	10.841218
19.676236	10.841218
19.701874	10.841218
19.729741	10.841218
19.75467	10.982252
19.778607	10.982252
19.802573	10.982252
19.827721	10.982252
19.852315	11.116177
19.876907	11.116177
19.90153	11.116177
19.926555	11.116177
19.950633	11.246675
19.975227	11.246675
19.999535	11.246675
20.024483	11.393993
20.048926	11.393993
20.074483	11.393993
20.098075	11.393993
20.122664	11.534011
20.147225	11.534011
20.171827	11.534011
20.196377	11.534011
20.221586	11.664827
20.245532	11.664827
20.269789	11.664827
20.294672	11.664827
20.319226	11.791897
20.343696	11.791897
20.368405	11.791897
20.392975	11.791897
20.417472	11.923537
20.442138	11.923537
20.466697	11.923537
20.491242	11.923537
20.515832	12.055559
20.54045	12.055559
20.564986	12.055559
20.589507	12.181106
20.614139	12.181106
20.639992	12.181106
20.667389	12.181106
20.696014	12.325948
20.724908	12.325948
20.750404	12.325948
20.777981	12.473203
20.804675	12.473203
20.831237	12.473203
20.859883	12.473203
20.885381	12.612587
20.913105	12.612587
20.941487	12.612587
20.967481	12.760983
20.995045	12.760983
21.020765	12.760983
21.048744	12.760983
21.074904	12.914775
21.101544	12.914775
21.130158	12.914775
21.158854	13.072058
21.18456	13.072058
21.212102	13.072058
21.240752	13.072058
21.269463	13.231944
21.295134	13.231944
21.319727	13.231944
21.347254	13.383578
21.37303	13.383578
21.400522	13.383578
21.426033	13.383578
21.453439	13.540099
21.479442	13.540099
21.506858	13.540099
21.533228	13.701444
21.560279	13.701444
21.585946	13.701444
21.610359	13.701444
21.638082	13.859933
21.663776	13.859933
21.69131	13.859933
21.717004	13.859933
21.742263	14.004204
21.7692	14.004204
21.794749	14.004204
21.822786	14.151205
21.850737	14.151205
21.875657	14.151205
21.899594	14.151205
21.924596	14.295285
21.948531	14.295285
21.973522	14.295285
21.998568	14.295285
22.023099	14.435431
22.047645	14.435431
22.072012	14.435431
22.096814	14.579321
22.121597	14.579321
22.145952	14.579321
22.170528	14.579321
22.195131	14.735144
22.219686	14.735144
22.244267	14.735144
22.268829	14.735144
22.29342	14.890269
22.31799	14.890269
22.342437	14.890269
22.367124	14.890269
22.391705	15.039555
22.416292	15.039555
22.440183	15.039555
22.465392	15.039555
22.490021	15.183064
22.514606	15.183064
22.539117	15.183064
22.563731	15.183064
22.587981	15.324416
22.612893	15.324416
22.63745	15.324416
22.662047	15.461578
22.686585	15.461578
22.710971	15.461578
22.735758	15.461578
22.760327	15.608642
22.784918	15.608642
22.809482	15.608642
22.834047	15.608642
22.858723	15.754437
22.882938	15.754437
22.907891	15.754437
22.932367	15.754437
22.956865	15.909054
22.981523	15.909054
23.005732	15.909054
23.030775	15.909054
23.055222	16.08468
23.079233	16.08468
23.104352	16.08468
23.129661	16.08468
23.157435	16.250088
23.1833	16.250088
23.210744	16.250088
23.236522	16.401404
23.264101	16.401404
23.289337	16.401404
23.317369	16.401404
23.346003	16.549293
23.371716	16.549293
23.396678	16.549293
23.424706	16.707274
23.452667	16.707274
23.478208	16.707274
23.50541	16.707274
23.531494	16.865256
23.555261	16.865256
23.580204	16.865256
23.60414	17.025839
23.628645	17.025839
23.653203	17.025839
23.677766	17.025839
23.702366	17.189469
23.726939	17.189469
23.751505	17.189469
23.776083	17.189469
23.800638	17.353544
23.824619	17.353544
23.849833	17.353544
23.874436	17.353544
23.898965	17.504797
23.923546	17.504797
23.9481	17.504797
23.972557	17.504797
23.996522	17.642848
24.02142	17.642848
24.046356	17.642848
24.070993	17.642848
24.095544	17.806351
24.120145	17.806351
24.144773	17.806351
24.169342	17.806351
24.19393	17.962174
24.218375	17.962174
24.24303	17.962174
24.268685	18.133548
24.29622	18.133548
24.321945	18.133548
24.349506	18.133548
24.375036	18.312157
24.403262	18.312157
24.428429	18.312157
24.455939	18.482007
24.480931	18.482007
24.506312	18.482007
24.534638	18.482007
24.560561	18.647224
24.587057	18.647224
24.612733	18.647224
24.640973	18.647224
24.668971	18.791876
24.694654	18.791876
24.722224	18.791876
24.747896	18.93399
24.775419	18.93399
24.801148	18.93399
24.828719	18.93399
24.85734	19.108537
24.883456	19.108537
24.91064	19.108537
24.936296	19.293366
24.960546	19.293366
24.988454	19.293366
25.014126	19.293366
25.040903	19.478894
25.067369	19.478894
25.094593	19.478894
25.120564	19.645698
25.148118	19.645698
25.173194	19.645698
25.201426	19.645698
25.227035	19.800442
25.251683	19.800442
25.279223	19.800442
25.30492	19.968261
25.329504	19.968261
25.35797	19.968261
25.385738	19.968261
25.411293	20.120847
25.438964	20.120847
25.464483	20.120847
25.4922	20.276734
25.517919	20.276734
25.544959	20.276734
25.570228	20.276734
25.594657	20.424306
25.619222	20.424306
25.645924	20.424306
25.673192	20.424306
25.701094	20.577082
25.726784	20.577082
25.751352	20.577082
25.778923	20.743442
25.804631	20.743442
25.832193	20.743442
25.858542	20.743442
25.885467	20.900153
25.909803	20.900153
25.934597	20.900153
25.959226	20.900153
25.98484	21.093996
26.012399	21.093996
26.037546	21.093996
26.062653	21.284157
26.090266	21.284157
26.115211	21.284157
26.143181	21.284157
26.168083	21.45058
26.192992	21.45058
26.216926	21.45058
26.241102	21.45058
26.266334	21.619478
26.290299	21.619478
26.315485	21.619478
26.341087	21.796691
26.365551	21.796691
26.389909	21.796691
26.41787	21.796691
26.443668	21.96413
26.471127	21.96413
26.496785	21.96413
26.52468	21.96413
26.553027	22.131822
26.578732	22.131822
26.605931	22.131822
26.631966	22.29888
26.656744	22.29888
26.683846	22.29888
26.709676	22.29888
26.737346	22.470634
26.763018	22.470634
26.791347	22.470634
26.819251	22.637311
26.844921	22.637311
26.872762	22.637311
26.898196	22.637311
26.925734	22.81719
26.951395	22.81719
26.978994	22.81719
27.004677	22.990721
27.032236	22.990721
27.057822	22.990721
27.085719	22.990721
27.110655	23.140705
27.135595	23.140705
27.163311	23.140705
27.187912	23.299575
27.212468	23.299575
27.237064	23.299575
27.261607	23.299575
27.290392	23.487007
27.315962	23.487007
27.343529	23.487007
27.372189	23.487007
27.397882	23.683134
27.425521	23.683134
27.451122	23.683134
27.478688	23.876914
27.504347	23.876914
27.532006	23.876914
27.557199	23.876914
27.581517	24.050445
27.605195	24.050445
27.630014	24.050445
27.654346	24.050445
27.678874	24.227468
27.703923	24.227468
27.728534	24.227468
27.753426	24.418518
27.781355	24.418518
27.807221	24.418518
27.830938	24.418518
27.855431	24.620739
27.88008	24.620739
27.905524	24.620739
27.930689	24.620739
27.957848	24.814264
27.983573	24.814264
28.00897	24.814264
28.035745	24.99262
28.061422	24.99262
28.088965	24.99262
28.114553	24.99262
28.1422	25.171546
28.167866	25.171546
28.236431	25.354218
28.262086	25.354218
28.289979	25.354218
28.318904	25.512517
28.343835	25.512517
28.367768	25.512517
28.391735	25.512517
28.416598	25.694934
28.441298	25.694934
28.465809	25.694934
28.491367	25.694934
28.51496	25.881795
28.539515	25.881795
28.564078	25.881795
28.588711	25.881795
28.613258	26.071956
28.63783	26.071956
28.662392	26.071956
28.686987	26.071956
28.711759	26.246504
28.736162	26.246504
28.7607	26.246504
28.785241	26.246504
28.80986	26.410578
28.834409	26.410578
28.85905	26.410578
28.883568	26.599406
28.908132	26.599406
28.932729	26.599406
28.958053	26.599406
28.98186	26.771415
29.006443	26.771415
29.030976	26.771415
29.055501	26.771415
29.080212	26.943423
29.104839	26.943423
29.129278	26.943423
29.153903	26.943423
29.178751	27.113273
29.203036	27.113273
29.227626	27.113273
29.252191	27.113273
29.276777	27.299944
29.301337	27.299944
29.326041	27.299944
29.350492	27.299944
29.375029	27.481854
29.400678	27.481854
29.424735	27.481854
29.448797	27.647388
29.474375	27.647388
29.497937	27.647388
29.522558	27.647388
29.547076	27.851513
29.571575	27.851513
29.59624	27.851513
29.620832	27.851513
29.645389	28.055194
29.669965	28.055194
29.694424	28.055194
29.720193	28.055194
29.744782	28.246117
29.772393	28.246117
29.800988	28.246117
29.826636	28.429867
29.854259	28.429867
29.879931	28.429867
29.908448	28.429867
29.936219	28.616157
29.961852	28.616157
29.989514	28.616157
30.015066	28.805937
30.042649	28.805937
30.068331	28.805937
30.095888	28.805937
30.124528	28.991465
30.150284	28.991465
30.177809	28.991465
30.203351	29.191655
30.231063	29.191655
30.256929	29.191655
30.284323	29.191655
30.310092	29.378897
30.337511	29.378897
30.363221	29.378897
30.390987	29.378897
30.416454	29.564552
30.444406	29.564552
30.468324	29.564552
30.49326	29.73675
30.517194	29.73675
30.542325	29.73675
30.566993	29.73675
30.591547	29.922151
30.616061	29.922151
30.640921	29.922151
30.665186	29.922151
30.689793	30.108885
30.714362	30.108885
30.738963	30.108885
30.763492	30.108885
30.788537	30.273594
30.812692	30.273594
30.837248	30.273594
30.86207	30.463882
30.88637	30.463882
31.009258	30.66477
31.034958	30.66477
31.059568	30.864072
31.084085	30.864072
31.11112	30.864072
31.137314	30.864072
31.164912	31.032906
31.191428	31.032906
31.218396	31.032906
31.242744	31.196663
31.267296	31.196663
31.29188	31.196663
31.316329	31.196663
31.341271	31.377685
31.366697	31.377685
31.39204	31.377685
31.418856	31.377685
31.444539	31.540934
31.472244	31.540934
31.497774	31.540934
31.525474	31.708119
31.55058	31.708119
31.57857	31.708119
31.604284	31.708119
31.628852	31.861276
31.656388	31.861276
31.682081	31.861276
31.707572	31.861276
31.73421	32.044011
31.758897	32.044011
31.784444	32.044011
31.812035	32.22389
31.837719	32.22389
31.86525	32.22389
31.891812	32.22389
31.918544	32.402817
31.943464	32.402817
31.971775	32.402817
31.997438	32.581109
32.024857	32.581109
32.050704	32.581109
32.078256	32.581109
32.103952	32.731791
32.131515	32.731791
32.158107	32.731791
32.184779	32.894723
32.210435	32.894723
32.237722	32.894723
32.263667	32.894723
32.291445	33.068826
32.316923	33.068826
32.344488	33.068826
32.370187	33.254988
32.397752	33.254988
32.424393	33.254988
32.450982	33.254988
32.47644	33.425917
32.504206	33.425917
32.529899	33.425917
32.558243	33.425917
32.586159	33.581741
32.610097	33.581741
32.635027	33.581741
32.659961	33.718395
32.684421	33.718395
32.709098	33.718395
32.73357	33.718395
32.758107	33.886087
32.782764	33.886087
32.807653	33.886087
32.831894	33.886087
32.856477	34.06933
32.881046	34.06933
32.90556	34.06933
32.931193	34.06933
32.95587	34.258603
32.979925	34.258603
33.007961	34.258603
33.033691	34.429659
33.059177	34.429659
33.085788	34.429659
33.110439	34.429659
33.135434	34.604524
33.160663	34.604524
33.185277	34.604524
33.210516	34.604524
33.237385	34.788846
33.262338	34.788846
33.287619	34.788846
33.312207	34.941749
33.336546	34.941749
33.361335	34.941749
33.385541	34.941749
33.410504	35.095097
33.435085	35.095097
33.460003	35.095097
33.483198	35.095097
33.508163	35.222802
33.532271	35.222802
33.556845	35.222802
33.581429	35.222802
33.606631	35.35806
33.631702	35.35806
33.655642	35.35806
33.68018	35.35806
33.704296	35.5248
33.728903	35.5248
33.757494	35.5248
33.783275	35.708234
33.810775	35.708234
33.836015	35.708234
33.859946	35.708234
33.885606	35.8546
33.910185	35.8546
33.934767	35.8546
33.959436	35.8546
33.986899	35.944793
34.012582	35.944793
34.040125	35.944793
34.065841	36.050537
34.090113	36.050537
34.115956	36.050537
34.14254	36.050537
34.167134	36.210359
34.192657	36.210359
34.217382	36.210359
34.241775	36.210359
34.26653	36.385731
34.291968	36.385731
34.315689	36.385731
34.3399	36.385731
34.363849	36.568085
34.388304	36.568085
34.413178	36.568085
34.438555	36.568085
34.462036	36.733239
34.487659	36.733239
34.511207	36.733239
34.535683	36.897948
34.56033	36.897948
34.584901	36.897948
34.609485	36.897948
34.634058	36.970623
34.659819	36.970623
34.683169	36.970623
34.708043	36.970623
34.731977	36.915783
34.752922	36.915783
34.772866	36.915783
34.793789	36.915783
34.814297	36.915783
34.834762	36.848313
34.855531	36.848313
34.875698	36.848313
34.896189	36.848313
34.916672	36.800201
34.937184	36.800201
34.957179	36.800201
34.978192	36.800201
34.998675	36.800201
35.019051	36.75996
35.039558	36.75996
35.063735	36.75996
35.088827	36.75996
35.109199	36.728288
35.13373	36.728288
35.158243	36.728288
35.178816	36.728288
35.203315	36.69871
35.227956	36.69871
35.252511	36.69871
35.277079	36.69871
35.302119	36.671925
35.325959	36.671925
35.350788	36.671925
35.37521	36.671925
35.399958	36.650345
35.425006	36.650345
35.449172	36.650345
35.47471	36.650345
35.498254	36.630541
35.523354	36.630541
35.547623	36.630541
35.571964	36.630541
35.592415	36.611563
35.617021	36.611563
35.642576	36.611563
35.666205	36.611563
35.691595	36.594109
35.716405	36.594109
35.740912	36.594109
35.764511	36.577416
35.790028	36.577416
35.81423	36.577416
35.838751	36.577416
35.862789	36.560976
35.887351	36.560976
35.911923	36.560976
35.936509	36.560976
35.961251	36.543014
35.985665	36.543014
36.010684	36.543014
36.034946	36.543014
36.059345	36.53032
36.083975	36.53032
36.108259	36.53032
36.133134	36.53032
36.157908	36.518514
36.182406	36.518514
36.207878	36.518514
36.231596	36.518514
36.256692	36.506264
36.28079	36.506264
36.305443	36.506264
36.329715	36.493252
36.354284	36.493252
36.378836	36.493252
36.403455	36.493252
36.428	36.482652
36.452603	36.482652
36.477092	36.482652
36.501723	36.482652
36.526284	36.47237
36.550857	36.47237
36.575504	36.47237
36.600033	36.47237
36.625315	36.462849
36.649147	36.462849
36.674785	36.462849
36.698352	36.462849
36.723505	36.450155
36.747481	36.450155
36.772084	36.450155
36.796546	36.450155
36.821478	36.441459
36.845444	36.441459
36.866358	36.441459
36.886331	36.441459
36.907233	36.43124
36.927779	36.43124
36.952251	36.43124
36.97683	36.43124
36.997344	36.421783
37.021884	36.421783
37.046446	36.421783
37.066973	36.421783
37.091619	36.411056
37.116085	36.411056
37.141605	36.411056
37.165215	36.411056
37.190267	36.405534
37.214404	36.405534
37.240094	36.405534
37.263557	36.405534
37.288132	36.395188
37.313781	36.395188
37.337865	36.395188
37.362804	36.395188
37.386455	36.385033
37.410971	36.385033
37.435583	36.385033
37.460201	36.377607
37.48529	36.377607
37.509298	36.377607
37.533871	36.377607
37.558748	36.371069
37.583028	36.371069
37.608296	36.371069
37.632199	36.371069
37.658656	36.365547
37.682418	36.365547
37.706729	36.365547
37.730479	36.365547
37.755774	36.359136
37.780148	36.359136
37.805268	36.359136
37.830149	36.359136
37.854062	36.351964
37.877929	36.351964
37.90248	36.351964
37.927067	36.351964
37.951658	36.342761
37.976196	36.342761
38.000792	36.342761
38.025362	36.337112
38.049944	36.337112
38.074462	36.337112
38.099105	36.337112
38.124086	36.330384
38.149321	36.330384
38.173546	36.330384
38.197416	36.330384
38.22197	36.325496
38.246557	36.325496
38.271131	36.325496
38.295692	36.325496
38.321367	36.31953
38.344872	36.31953
38.369363	36.31953
38.393995	36.31953
38.418555	36.311723
38.443202	36.311723
38.467741	36.311723
38.493126	36.311723
38.516799	36.303091
38.541721	36.303091
38.566006	36.303091
38.586521	36.303091
38.611032	36.297442
38.631886	36.297442
38.656702	36.297442
38.680646	36.297442
38.705269	36.294459
38.729842	36.294459
38.75545	36.294459
38.780098	36.287223
38.804639	36.287223
38.828195	36.287223
38.8527	36.287223
38.877263	36.273259
38.901835	36.273259
38.927106	36.273259
38.951033	36.273259
38.974967	36.272117
38.99993	36.272117
39.020464	36.272117
39.040446	36.272117
39.061693	36.273069
39.082184	36.273069
39.102619	36.273069
39.123044	36.273069
39.143511	36.273069
39.16803	36.266277
39.192676	36.266277
39.217224	36.266277
39.241765	36.266277
39.266513	36.25828
39.29209	36.25828
39.315325	36.25828
39.341143	36.25828
39.365614	36.253012
39.388921	36.253012
39.413829	36.253012
39.438415	36.251044
39.463	36.251044
39.488628	36.251044
39.512193	36.251044
39.53671	36.242856
39.561301	36.242856
39.58587	36.242856
39.61045	36.242856
39.635026	36.236699
39.660331	36.236699
39.684195	36.236699
39.708668	36.236699
39.733318	36.230923
39.75803	36.230923
39.783567	36.230923
39.808068	36.230923
39.832536	36.228131
39.85692	36.228131
39.880989	36.228131
39.905696	36.228131
39.929919	36.221974
39.955584	36.221974
39.979053	36.221974
40.003641	36.216135
40.028194	36.216135
40.052791	36.216135
40.077374	36.216135
40.101637	36.214167
40.127455	36.214167
40.151103	36.214167
40.175688	36.214167
40.200238	36.217277
40.225046	36.217277
40.250444	36.217277
40.274986	36.217277
40.298552	36.208581
40.323638	36.208581
40.347709	36.208581
40.372363	36.208581
40.396841	36.202298
40.422547	36.202298
40.445993	36.202298
40.47148	36.202298
40.495191	36.194618
40.520361	36.194618
40.544892	36.194618
40.568848	36.189096
40.593421	36.189096
40.617989	36.189096
40.642539	36.189096
40.667191	36.185732
40.692574	36.185732
40.716317	36.185732
40.741755	36.185732
40.765473	36.179765
40.791032	36.179765
40.814627	36.179765
40.839207	36.179765
40.863763	36.175893
40.888495	36.175893
40.912916	36.175893
40.937491	36.175893
40.961741	36.172466
40.986625	36.172466
41.011704	36.172466
41.035598	36.172466
41.06081	36.167579
41.085464	36.167579
41.109437	36.167579
41.133331	36.167579
41.154277	36.163961
41.175219	36.163961
41.195538	36.163961
41.216277	36.163961
41.236554	36.163897
41.257047	36.163897
41.277535	36.163897
41.297916	36.163897
41.318408	36.163897
41.339046	36.159327
41.359342	36.159327
41.379838	36.159327
41.40033	36.159327
41.420782	36.15133
41.440673	36.15133
41.461755	36.15133
41.482208	36.15133
41.502722	36.15133
41.523163	36.14822
41.543623	36.14822
41.564163	36.14822
41.584642	36.14822
41.604656	36.145998
41.625573	36.145998
41.646067	36.145998
41.666531	36.145998
41.687011	36.145998
41.707348	36.14238
41.727982	36.14238
41.749541	36.14238
41.774053	36.14238
41.798694	36.137874
41.822111	36.137874
41.846757	36.137874
41.871341	36.137874
41.896802	36.132796
41.921333	36.132796
41.946029	36.132796
41.969622	36.132796
41.994193	36.132606
42.018783	36.132606
42.043335	36.132606
42.067913	36.132606
42.092462	36.128861
42.117188	36.128861
42.141754	36.128861
42.166236	36.128861
42.191731	36.121625
42.215396	36.121625
42.240923	36.121625
42.265616	36.116865
42.290143	36.116865
42.313787	36.116865
42.338262	36.116865
42.363402	36.11477
42.387391	36.11477
42.411965	36.11477
42.436544	36.11477
42.461114	36.110962
42.4857	36.110962
42.510263	36.110962
42.53486	36.110962
42.559407	36.105694
42.584346	36.105694
42.60851	36.105694
42.633186	36.105694
42.658422	36.103282
42.68338	36.103282
42.70766	36.103282
42.731692	36.103282
42.755966	36.103599
42.7806	36.103599
42.805188	36.103599
42.829732	36.103599
42.854338	36.097062
42.87966	36.097062
42.903598	36.097062
42.928923	36.089572
42.952626	36.089572
42.977341	36.089572
43.002282	36.089572
43.026158	36.085383
43.050899	36.085383
43.075405	36.085383
43.10001	36.085383
43.124074	36.084177
43.149204	36.084177
43.173775	36.084177
43.19831	36.084177
43.222276	36.081447
43.247206	36.081447
43.268115	36.081447
43.288092	36.081447
43.308947	36.07802
43.329427	36.07802
43.353961	36.07802
43.37508	36.07802
43.399057	36.073894
43.423274	36.073894
43.44821	36.073894
43.472657	36.073894
43.497363	36.073069
43.522864	36.073069
43.546517	36.073069
43.571093	36.073069
43.595654	36.067928
43.620235	36.067928
43.644736	36.067928
43.669388	36.067928
43.694206	36.064881
43.718146	36.064881
43.742161	36.064881
43.763584	36.064881
43.788166	36.060565
43.808809	36.060565
43.833232	36.060565
43.858468	36.060565
43.882195	36.056313
43.906925	36.056313
43.931489	36.056313
43.957189	36.056313
43.980675	36.054028
44.005231	36.054028
44.029802	36.054028
44.054387	36.054028
44.079652	36.051489
44.103544	36.051489
44.128511	36.051489
44.152697	36.047173
44.177256	36.047173
44.201855	36.047173
44.226412	36.047173
44.251091	36.047998
44.275519	36.047998
44.300166	36.047998
44.325124	36.047998
44.349231	36.04584
44.375495	36.04584
44.398439	36.04584
44.422979	36.04584
44.447595	36.043809
44.47298	36.043809
44.49673	36.043809
44.521311	36.043809
44.545882	36.039048
44.570465	36.039048
44.595033	36.039048
44.619592	36.039048
44.644187	36.034034
44.668765	36.034034
44.693336	36.034034
44.718938	36.031622
44.742491	36.031622
44.767726	36.031622
44.791816	36.031622
44.816175	36.028956
44.841698	36.028956
44.865354	36.028956
44.889913	36.028956
44.914488	36.026671
44.939146	36.026671
44.963646	36.026671
44.988649	36.026671
45.012586	36.021721
45.037385	36.021721
45.061954	36.021721
45.086514	36.021721
45.111115	36.018737
45.135672	36.018737
45.160447	36.018737
45.184825	36.018737
45.20935	36.021594
45.233979	36.021594
45.258485	36.021594
45.283168	36.015691
45.308489	36.015691
45.332421	36.015691
45.356357	36.015691
45.377291	36.010677
45.39715	36.010677
45.418095	36.010677
45.439094	36.010677
45.459315	36.010677
45.479731	36.009851
45.50019	36.009851
45.520658	36.009851
45.545123	36.009851
45.565743	36.008201
45.590276	36.008201
45.614864	36.008201
45.639301	36.008201
45.659945	36.00471
45.68403	36.00471
45.709072	36.00471
45.733632	36.00471
45.758474	36.00014
45.782786	36.00014
45.803298	36.00014
45.827838	36.00014
45.85185	35.998173
45.87298	35.998173
45.897483	35.998173
45.922039	35.998173
45.946582	35.998807
45.967174	35.998807
45.99161	35.998807
46.016243	35.998807
46.036765	35.995888
46.061296	35.995888
46.081823	35.995888
46.106	35.995888
46.126867	35.995888
46.151396	35.99373
46.172565	35.99373
46.196475	35.99373
46.221018	35.99373
46.241824	35.99081
46.266097	35.99081
46.290653	35.99081
46.31503	35.99081
46.335763	35.983574
46.360292	35.983574
46.384863	35.983574
46.405874	35.983574
46.429914	35.983447
46.454498	35.983447
46.479069	35.983447
46.50361	35.983447
46.528199	35.983257
46.55279	35.983257
46.57738	35.983257
46.601976	35.979639
46.626583	35.979639
46.651108	35.979639
46.676235	35.979639
46.700277	35.977354
46.725613	35.977354
46.749964	35.977354
46.775014	35.977354
46.798591	35.975704
46.823761	35.975704
46.847722	35.975704
46.872742	35.975704
46.896874	35.975069
46.921458	35.975069
46.946025	35.975069
46.971438	35.975069
46.996213	35.972022
47.019876	35.972022
47.045024	35.972022
47.068898	35.972022
47.093542	35.966691
47.118045	35.966691
47.142871	35.966691
47.167309	35.966373
47.191881	35.966373
47.216753	35.966373
47.241868	35.966373
47.265509	35.964977
47.290774	35.964977
47.314641	35.964977
47.339226	35.964977
47.363771	35.964279
47.38838	35.964279
47.414019	35.964279
47.438411	35.964279
47.46233	35.961803
47.486274	35.961803
47.507213	35.961803
47.527162	35.961803
47.548095	35.959645
47.568573	35.959645
47.589188	35.959645
47.609616	35.959645
47.630003	35.959645
47.65455	35.956218
47.679014	35.956218
47.70371	35.956218
47.725193	35.956218
47.748793	35.953806
47.775114	35.953806
47.79905	35.953806
47.822441	35.953806
47.847087	35.953108
47.871668	35.953108
47.897317	35.953108
47.921892	35.947776
47.946885	35.947776
47.971073	35.947776
47.995368	35.947776
48.019175	35.943777
48.043692	35.943777
48.068274	35.943777
48.092901	35.943777
48.118525	35.942952
48.142895	35.942952
48.166566	35.942952
48.191887	35.942952
48.216588	35.942381
48.242453	35.942381
48.265943	35.942381
48.29035	35.942381
48.314002	35.940985
48.33859	35.940985
48.363539	35.940985
48.387708	35.940985
48.408553	35.938192
48.432759	35.938192
48.457341	35.938192
48.481911	35.938192
48.506486	35.938065
48.531108	35.938065
48.555666	35.938065
48.580249	35.934447
48.604822	35.934447
48.629373	35.934447
48.653975	35.934447
48.678525	35.929433
48.703173	35.929433
48.727688	35.929433
48.752272	35.929433
48.777066	35.928354
48.802476	35.928354
48.826236	35.928354
48.850533	35.928354
48.875255	35.926576
48.899717	35.926576
48.925243	35.926576
48.948873	35.926576
48.974873	35.922578
48.999089	35.922578
49.022525	35.922578
49.047174	35.922578
49.071743	35.92042
49.096742	35.92042
49.121968	35.92042
49.145377	35.919341
49.170041	35.919341
49.194881	35.919341
49.219172	35.919341
49.243767	35.918325
49.268323	35.918325
49.292876	35.918325
49.317619	35.918325
49.341918	35.912422
49.36662	35.912422
49.391928	35.912422
49.415775	35.912422
49.442039	35.910518
49.466003	35.910518
49.490461	35.910518
49.514397	35.910518
49.53931	35.911788
49.563733	35.911788
49.587724	35.911788
49.613601	35.911788
49.636568	35.909566
49.657314	35.909566
49.677295	35.909566
49.698461	35.909566
49.718837	35.902076
49.739216	35.902076
49.759899	35.902076
49.780263	35.902076
49.804859	35.902076
49.825361	35.903155
49.849903	35.903155
49.875462	35.903155
49.900173	35.902521
49.924685	35.902521
49.948244	35.902521
49.97283	35.902521
49.997392	35.89903
50.022681	35.89903
50.046929	35.89903
50.071162	35.89903
50.095648	35.897443
50.116147	35.897443
50.140725	35.897443
50.165285	35.897443
50.186674	35.895793
50.210375	35.895793
50.234948	35.895793
50.259615	35.895793
50.284097	35.895158
50.308457	35.895158
50.33324	35.895158
50.358887	35.895158
50.38347	35.89319
50.407984	35.89319
50.431507	35.89319
50.45604	35.89319
50.480565	35.890207
50.506021	35.890207
50.53043	35.890207
50.555351	35.890207
50.580221	35.89008
50.603579	35.89008
50.628171	35.89008
50.652703	35.89008
50.677742	35.887351
50.701867	35.887351
50.72685	35.887351
50.750995	35.882591
50.77629	35.882591
50.800173	35.882591
50.825309	35.882591
50.849939	35.881702
50.874877	35.881702
50.898436	35.881702
50.91896	35.881702
50.943722	35.881956
50.968067	35.881956
50.992958	35.881956
51.017225	35.881956
51.041979	35.876561
51.067305	35.876561
51.092239	35.876561
51.115559	35.876561
51.14122	35.872943
51.164711	35.872943
51.191307	35.872943
51.214929	35.872943
51.238389	35.874784
51.262973	35.874784
51.287557	35.874784
51.312172	35.874784
51.336712	35.874657
51.361782	35.874657
51.385872	35.874657
51.410346	35.872626
51.434996	35.872626
51.460018	35.872626
51.483838	35.872626
51.509643	35.869071
51.533214	35.869071
51.558151	35.869071
51.582474	35.869071
51.608065	35.864818
51.631612	35.864818
51.657217	35.864818
51.681831	35.864818
51.70625	35.862978
51.730187	35.862978
51.755122	35.862978
51.780038	35.862978
51.803974	35.863232
51.827914	35.863232
51.848855	35.863232
51.869153	35.863232
51.889482	35.864818
51.910224	35.864818
51.93069	35.864818
51.951081	35.864818
51.971516	35.861708
51.992028	35.861708
52.012504	35.861708
52.032993	35.861708
52.053555	35.861708
52.073945	35.857646
52.098121	35.857646
52.123723	35.857646
52.147683	35.857646
52.173473	35.859043
52.197492	35.859043
52.221328	35.859043
52.245967	35.859043
52.271022	35.85644
52.296236	35.85644
52.319711	35.85644
52.345246	35.85644
52.368866	35.850601
52.394021	35.850601
52.418014	35.850601
52.442617	35.850601
52.468205	35.848443
52.492495	35.848443
52.516292	35.848443
52.54188	35.847491
52.565473	35.847491
52.590512	35.847491
52.614605	35.847491
52.639371	35.8473
52.66376	35.8473
52.68927	35.8473
52.712777	35.8473
52.737499	35.84273
52.762713	35.84273
52.786646	35.84273
52.811138	35.84273
52.83166	35.842413
52.852141	35.842413
52.8736	35.842413
52.897195	35.842413
52.921788	35.84273
52.947079	35.84273
52.972008	35.84273
52.995525	35.84273
53.0201	35.841334
53.044656	35.841334
53.069237	35.841334
53.094678	35.841334
53.118392	35.836954
53.143025	35.836954
53.16752	35.836954
53.192172	35.836954
53.216658	35.836574
53.242028	35.836574
53.265837	35.836574
53.291135	35.836574
53.314978	35.8334
53.339615	35.8334
53.36415	35.8334
53.388673	35.832511
53.413248	35.832511
53.437823	35.832511
53.458682	35.832511
53.482875	35.829592
53.508213	35.829592
53.532066	35.829592
53.556621	35.829592
53.581078	35.827307
53.605746	35.827307
53.629699	35.827307
53.650852	35.827307
53.675358	35.827941
53.699993	35.827941
53.723929	35.827941
53.744872	35.827941
53.765764	35.827434
53.785988	35.827434
53.806436	35.827434
53.826941	35.827434
53.847422	35.827434
53.867735	35.824831
53.887685	35.824831
53.908626	35.824831
53.928574	35.824831
53.949516	35.824831
53.969488	35.819944
53.990103	35.819944
54.010566	35.819944
54.031728	35.819944
54.052297	35.821023
54.072739	35.821023
54.093019	35.821023
54.117714	35.821023
54.138654	35.821023
54.162615	35.820642
54.183531	35.820642
54.203477	35.820642
54.223565	35.820642
54.244502	35.818611
54.265445	35.818611
54.285429	35.818611
54.305338	35.818611
54.326283	35.818611
54.347225	35.817088
54.367172	35.817088
54.387984	35.817088
54.408022	35.817088
54.429025	35.814485
54.449613	35.814485
54.469665	35.814485
54.490428	35.814485
54.510968	35.814485
54.531649	35.814232
54.551996	35.814232
54.572692	35.814232
54.592843	35.814232
54.613277	35.811947
54.633835	35.811947
54.654177	35.811947
54.674313	35.811947
54.694603	35.811947
54.715746	35.810487
54.736282	35.810487
54.756504	35.810487
54.77717	35.810487
54.797731	35.810487
54.818367	35.808519
54.838627	35.808519
54.859219	35.808519
54.879555	35.808519
54.900007	35.800776
54.920524	35.800776
54.940721	35.800776
54.961512	35.800776
54.986049	35.800776
55.01061	35.79995
55.035163	35.79995
55.059773	35.79995
55.084326	35.79995
55.108721	35.801981
55.133478	35.801981
55.157999	35.801981
55.182639	35.802553
55.207204	35.802553
55.231801	35.802553
55.256238	35.802553
55.280849	35.801537
55.305794	35.801537
55.33016	35.801537
55.354698	35.801537
55.379127	35.798744
55.404777	35.798744
55.429488	35.798744
55.452952	35.798744
55.477542	35.797729
55.501935	35.797729
55.52673	35.797729
55.551687	35.797729
55.575396	35.796904
55.599574	35.796904
55.624256	35.796904
55.645504	35.796904
55.665968	35.795317
55.686306	35.795317
55.706944	35.795317
55.727427	35.795317
55.747881	35.791636
55.772422	35.791636
55.792895	35.791636
55.817487	35.791636
55.842848	35.788208
55.866676	35.788208
55.892095	35.788208
55.916727	35.788208
55.940348	35.786748
55.965444	35.786748
55.989363	35.786748
56.013333	35.786748
56.034242	35.787383
56.055189	35.787383
56.0753	35.787383
56.0956	35.787383
56.116507	35.787383
56.13699	35.784844
56.157552	35.784844
56.178019	35.784844
56.198498	35.784844
56.218989	35.783067
56.239445	35.783067
56.259256	35.783067
56.280416	35.783067
56.300888	35.783067
56.321349	35.78294
56.341847	35.78294
56.362323	35.78294
56.382741	35.78294
56.403291	35.781544
56.423762	35.781544
56.444182	35.781544
56.464661	35.781544
56.489173	35.781544
56.509715	35.775704
56.534225	35.775704
56.554748	35.775704
56.579281	35.775704
56.599804	35.777228
56.624331	35.777228
56.648867	35.777228
56.674053	35.777228
56.698158	35.778941
56.722822	35.778941
56.747254	35.778941
56.771859	35.778941
56.796393	35.774689
56.820978	35.774689
56.847171	35.774689
56.871223	35.774689
56.894703	35.770753
56.919281	35.770753
56.943971	35.770753
56.969505	35.769103
56.992976	35.769103
57.017739	35.769103
57.042138	35.769103
57.066727	35.768595
57.092459	35.768595
57.115885	35.768595
57.14158	35.768595
57.16565	35.76777
57.189552	35.76777
57.214154	35.76777
57.238745	35.76777
57.263633	35.769928
57.28791	35.769928
57.312488	35.769928
57.337068	35.769928
57.361956	35.77069
57.387248	35.77069
57.410799	35.77069
57.435357	35.77069
57.459934	35.767643
57.484513	35.767643
57.510005	35.767643
57.533646	35.767643
57.559152	35.765739
57.582799	35.765739
57.608076	35.765739
57.632638	35.764279
57.657687	35.764279
57.682184	35.764279
57.706189	35.764279
57.730459	35.761042
57.754828	35.761042
57.779385	35.761042
57.805013	35.761042
57.828564	35.760154
57.853542	35.760154
57.877698	35.760154
57.902278	35.760154
57.92685	35.756917
57.951434	35.756917
57.976815	35.756917
58.000589	35.756917
58.026042	35.756091
58.049723	35.756091
58.075321	35.756091
58.09888	35.756091
58.1235	35.75698
58.148424	35.75698
58.17235	35.75698
58.193295	35.762502
58.213195	35.762502
58.23405	35.762502
58.254524	35.762502
58.274455	35.762502
58.295493	35.756345
58.315956	35.756345
58.336412	35.756345
58.356982	35.756345
58.377388	35.756345
58.40195	35.749744
58.426932	35.749744
58.451152	35.749744
58.47604	35.749744
58.500249	35.746698
58.525501	35.746698
58.550452	35.746698
58.574997	35.745999
58.599344	35.745999
58.62305	35.745999
58.647715	35.745999
58.673317	35.744286
58.697264	35.744286
58.721392	35.744286
58.746004	35.744286
58.770586	35.745174
58.795156	35.745174
58.819741	35.745174
58.843881	35.745174
58.868878	35.743334
58.894047	35.743334
58.91802	35.743334
58.942652	35.743334
58.967152	35.739335
58.992616	35.739335
59.016269	35.739335
59.061155	35.739462
59.085941	35.739462
59.110255	35.739462
59.135149	35.739462
59.160074	35.737304
59.185344	35.737304
59.209846	35.737304
59.235517	35.543905
59.25989	35.543905
59.283643	35.543905
59.308192	35.543905
59.332299	34.962187
59.356951	34.962187
59.380835	34.962187
59.405396	34.962187
59.429964	34.970629
59.454562	34.970629
59.479148	34.970629
59.50372	34.970629
59.528301	35.412646
59.552871	35.412646
59.577455	35.412646
59.603129	35.412646
59.626607	35.850918
59.651163	35.850918
59.676008	35.850918
59.700292	35.850918
59.726525	36.211565
59.749483	36.211565
59.775677	36.211565
59.798857	36.49979
59.823166	36.49979
59.84777	36.49979
59.872894	36.49979
59.896922	36.731081
59.922577	36.731081
59.946646	36.731081
59.970662	36.731081
59.99515	36.915783
60.019796	36.915783
60.04415	36.915783
60.069993	36.915783
60.093534	37.070591
60.118147	37.070591
60.142546	37.070591
60.167218	37.070591
60.192201	37.196328
60.217044	37.196328
60.24177	37.196328
60.265713	37.196328
60.28964	37.300422
60.3146	37.300422
60.334539	37.300422
60.355482	37.300422
60.376133	37.390488
60.396629	37.390488
60.417132	37.390488
60.437567	37.390488
60.458862	37.463862
60.482597	37.463862
60.503136	37.463862
60.52767	37.463862
60.552736	37.528793
60.576675	37.528793
60.601321	37.528793
60.625902	37.528793
60.650526	37.581094
60.675549	37.581094
60.699717	37.581094
60.725554	37.581094
60.74994	37.626921
60.774422	37.626921
60.799063	37.626921
60.822911	37.626921
60.847146	37.66475
60.872526	37.66475
60.897472	37.66475
60.921394	37.66475
60.946358	37.698009
60.969385	37.698009
60.990791	37.698009
61.014974	37.698009
61.035361	37.725429
61.055754	37.725429
61.076424	37.725429
61.097146	37.725429
61.117665	37.751896
61.137809	37.751896
61.15855	37.751896
61.179618	37.751896
61.199379	37.751896
61.22394	37.775571
61.248533	37.775571
61.273252	37.775571
61.297684	37.775571
61.322273	37.795819
61.346847	37.795819
61.372496	37.795819
61.396266	37.795819
61.42056	37.811242
61.445143	37.811242
61.47077	37.811242
61.494296	37.821779
61.518805	37.821779
61.543425	37.821779
61.567966	37.821779
61.592739	37.836568
61.617145	37.836568
61.642243	37.836568
61.666322	37.836568
61.691574	37.845009
61.716266	37.845009
61.74026	37.845009
61.764613	37.845009
61.789192	37.855546
61.813888	37.855546
61.839416	37.855546
61.862902	37.855546
61.88851	37.865193
61.912062	37.865193
61.93731	37.865193
61.961173	37.865193
61.985761	37.873445
62.010407	37.873445
62.035268	37.873445
62.059435	37.879094
62.084073	37.879094
62.108962	37.879094
62.133243	37.879094
62.15898	37.883473
62.1825	37.883473
62.207221	37.883473
62.232572	37.883473
62.256502	37.889567
62.280639	37.889567
62.306046	37.889567
62.329839	37.889567
62.354329	37.894898
62.378972	37.894898
62.403681	37.894898
62.427671	37.894898
62.448598	37.899087
62.468503	37.899087
62.489444	37.899087
62.510392	37.899087
62.530517	37.90023
62.550999	37.90023
62.571445	37.90023
62.592154	37.90023
62.61251	37.90023
62.63293	37.902896
62.653481	37.902896
62.673869	37.902896
62.69435	37.902896
62.71482	37.902896
62.735298	37.907085
62.75579	37.907085
62.776284	37.907085
62.800787	37.907085
62.821231	37.90956
62.845855	37.90956
62.870448	37.90956
62.895046	37.90956
62.919605	37.907719
62.944744	37.907719
62.968763	37.907719
62.993343	37.907719
63.017915	37.909052
63.042702	37.909052
63.068353	37.909052
63.093323	37.909052
63.116217	37.910893
63.141804	37.910893
63.16537	37.910893
63.190723	37.912861
63.21453	37.912861
63.240166	37.912861
63.264614	37.912861
63.288143	37.915273
63.312812	37.915273
63.337396	37.915273
63.362212	37.915273
63.386519	37.917494
63.407013	37.917494
63.431575	37.917494
63.457223	37.917494
63.480757	37.918192
63.505193	37.918192
63.529888	37.918192
63.554477	37.918192
63.579691	37.916796
63.604697	37.916796
63.628185	37.916796
63.652787	37.916796
63.677341	37.915653
63.701916	37.915653
63.726437	37.915653
63.751388	37.915653
63.775635	37.913876
63.800719	37.913876
63.825239	37.913876
63.849313	37.913876
63.869798	37.914892
63.890317	37.914892
63.910423	37.914892
63.93126	37.914892
63.95582	37.915653
63.976315	37.915653
63.996823	37.915653
64.017134	37.915653
64.037772	37.916923
64.057922	37.916923
64.078734	37.916923
64.099212	37.916923
64.123907	37.916923
64.148367	37.918002
64.172984	37.918002
64.197522	37.918002
64.222139	37.918002
64.247024	37.914257
64.272301	37.914257
64.295596	37.914257
64.320394	37.914257
64.344968	37.913749
64.369859	37.913749
64.394137	37.913749
64.419618	37.918002
64.443257	37.918002
64.467835	37.918002
64.492319	37.918002
64.51696	37.91121
64.542712	37.91121
64.566645	37.91121
64.590612	37.91121
64.611525	37.910385
64.631471	37.910385
64.652053	37.910385
64.672962	37.910385
64.693127	37.910385
64.713547	37.911274
64.738126	37.911274
64.758965	37.911274
64.779127	37.911274
64.799592	37.911464
64.820123	37.911464
64.840568	37.911464
64.861035	37.911464
64.88151	37.911464
64.902031	37.910703
64.922488	37.910703
64.942955	37.910703
64.963432	37.910703
64.983901	37.910385
65.00438	37.910385
65.028928	37.910385
65.049431	37.910385
65.070391	37.910385
65.090405	37.913178
65.110875	37.913178
65.131353	37.913178
65.155897	37.913178
65.176403	37.907846
65.196903	37.907846
65.217376	37.907846
65.237798	37.907846
65.257969	37.907846
65.28287	37.907085
65.303364	37.907085
65.327938	37.907085
65.352519	37.907085
65.377674	37.90791
65.401675	37.90791
65.426604	37.90791
65.450831	37.90791
65.476059	37.905752
65.499966	37.905752
65.525567	37.905752
65.549363	37.905752
65.573431	37.905752
65.59825	37.905752
65.622993	37.905752
65.64739	37.905434
65.673054	37.905434
65.697639	37.905434
65.721164	37.905434
65.745728	37.905752
65.770313	37.905752
65.795346	37.905752
65.819442	37.905752
65.844782	37.904292
65.868598	37.904292
65.893315	37.904292
65.91773	37.904292
65.942354	37.90353
65.968202	37.90353
65.992354	37.90353
66.016047	37.90353
66.040609	37.898706
66.065165	37.898706
66.090143	37.898706
66.114388	37.894517
66.139979	37.894517
66.164564	37.894517
66.189139	37.894517
66.212654	37.897818
66.237207	37.897818
66.262336	37.897818
66.287457	37.897818
66.311752	37.898326
66.335685	37.898326
66.360014	37.898326
66.384642	37.898326
66.409015	37.898516
66.433785	37.898516
66.458013	37.898516
66.482926	37.898516
66.508542	37.897881
66.532124	37.897881
66.556572	37.897881
66.581695	37.897881
66.605982	37.89877
66.630413	37.89877
66.655081	37.89877
66.680015	37.900674
66.703983	37.900674
66.72791	37.900674
66.748823	37.900674
66.769766	37.900674
66.790104	37.900547
66.810704	37.900547
66.831111	37.900547
66.851577	37.900547
66.872106	37.89731
66.892626	37.89731
66.913096	37.89731
66.933421	37.89731
66.954039	37.89731
66.974426	37.891534
66.994999	37.891534
67.015492	37.891534
67.035886	37.891534
67.056352	37.889567
67.076943	37.889567
67.097423	37.889567
67.117868	37.889567
67.138288	37.889567
67.158799	37.890265
67.178771	37.890265
67.199729	37.890265
67.22021	37.890265
67.240642	37.890265
67.262246	37.887789
67.286791	37.887789
67.310342	37.887789
67.3348	37.887789
67.359618	37.888868
67.384042	37.888868
67.409059	37.888868
67.433188	37.889503
67.457939	37.889503
67.482334	37.889503
67.506841	37.889503
67.53149	37.888361
67.556063	37.888361
67.580648	37.888361
67.605229	37.888361
67.629755	37.884933
67.654361	37.884933
67.6789	37.884933
67.704588	37.884933
67.728135	37.88487
67.752787	37.88487
67.777232	37.88487
67.802335	37.88487
67.826352	37.883283
67.851494	37.883283
67.875715	37.883283
67.89709	37.883283
67.921664	37.884171
67.945143	37.884171
67.970774	37.884171
67.994307	37.884171
68.0187	37.883981
68.043429	37.883981
68.068041	37.883981
68.093442	37.880681
68.117382	37.880681
68.142103	37.880681
68.166333	37.880681
68.192028	37.879157
68.215489	37.879157
68.23996	37.879157
68.264773	37.879157
68.289203	37.876999
68.314072	37.876999
68.339427	37.876999
68.363732	37.876999
68.388587	37.87884
68.412129	37.87884
68.437104	37.87884
68.461236	37.87884
68.486191	37.877761
68.510381	37.877761
68.534959	37.877761
68.559717	37.877761
68.584129	37.878396
68.608816	37.878396
68.633256	37.878396
68.658845	37.878649
68.683475	37.878649
68.706859	37.878649
68.732663	37.878649
68.756438	37.878142
68.780639	37.878142
68.805526	37.878142
68.829454	37.878142
68.850394	37.87427
68.870338	37.87427
68.890746	37.87427
68.911763	37.87427
68.932266	37.87427
68.952804	37.871921
68.974189	37.871921
68.998851	37.871921
69.022357	37.871921
69.046937	37.872302
69.072399	37.872302
69.096127	37.872302
69.120663	37.872302
69.145226	37.87116
69.169801	37.87116
69.19438	37.87116
69.219683	37.87116
69.244612	37.869763
69.268564	37.869763
69.292621	37.869763
69.317253	37.869573
69.342549	37.869573
69.367477	37.869573
69.391911	37.869573
69.416763	37.866082
69.44102	37.866082
69.464693	37.866082
69.489279	37.866082
69.514421	37.86348
69.538434	37.86348
69.562996	37.86348
69.58768	37.86348
69.612126	37.863607
69.636505	37.863607
69.661308	37.863607
69.685789	37.863607
69.710431	37.863416
69.735029	37.863416
69.760566	37.863416
69.784171	37.863416
69.809113	37.863416
69.833332	37.863416
69.859104	37.863416
69.883131	37.860496
69.90717	37.860496
69.93255	37.860496
69.956182	37.860496
69.980786	37.859608
70.006424	37.859608
70.029925	37.859608
70.054625	37.859608
70.079124	37.859291
70.103644	37.859291
70.128224	37.859291
70.152773	37.859291
70.177906	37.860179
70.201957	37.860179
70.226553	37.860179
70.25113	37.860179
70.275785	37.857196
70.300251	37.857196
70.325795	37.857196
70.350455	37.857196
70.37499	37.854784
70.398525	37.854784
70.422621	37.854784
70.447644	37.854784
70.472241	37.856307
70.496816	37.856307
70.521355	37.856307
70.545661	37.854149
70.566472	37.854149
70.586961	37.854149
70.611497	37.854149
70.632022	37.854149
70.656542	37.852055
70.681116	37.852055
70.705931	37.852055
70.730268	37.852055
70.754797	37.856117
70.779422	37.856117
70.803983	37.856117
70.828577	37.851293
70.853148	37.851293
70.877719	37.851293
70.902289	37.851293
70.926411	37.848691
70.951342	37.848691
70.972244	37.848691
70.996211	37.848691
71.017121	37.848754
71.037097	37.848754
71.057957	37.848754
71.078442	37.848754
71.098929	37.848754
71.119409	37.849135
71.13987	37.849135
71.160433	37.849135
71.180849	37.849135
71.201304	37.848246
71.221802	37.848246
71.24228	37.848246
71.262746	37.848246
71.283308	37.848246
71.303722	37.846088
71.324201	37.846088
71.344649	37.846088
71.369207	37.846088
71.390152	37.843803
71.414258	37.843803
71.438858	37.843803
71.463413	37.843803
71.483937	37.844819
71.508132	37.844819
71.52902	37.844819
71.553522	37.844819
71.57448	37.844819
71.598595	37.842026
71.623171	37.842026
71.647765	37.842026
71.672353	37.842026
71.696924	37.843232
71.722574	37.843232
71.746015	37.843232
71.771642	37.840757
71.795167	37.840757
71.815702	37.840757
71.839515	37.840757
71.8618	37.836822
71.886398	37.836822
71.910436	37.836822
71.934361	37.836822
71.959164	37.839614
71.98361	37.839614
72.009174	37.839614
72.032751	37.839614
72.059006	37.841328
72.082994	37.841328
72.107449	37.841328
72.132188	37.841328
72.156583	37.838154
72.181573	37.838154
72.205863	37.838154
72.229852	37.838154
72.253963	37.83314
72.27847	37.83314
72.303121	37.83314
72.32759	37.83314
72.352191	37.833204
72.376781	37.833204
72.402198	37.833204
72.425855	37.833204
72.450529	37.831553
72.476032	37.831553
72.499689	37.831553
72.524905	37.83003
72.548842	37.83003
72.57328	37.83003
72.599057	37.83003
72.622561	37.832632
72.647516	37.832632
72.671712	37.832632
72.696272	37.832632
72.721937	37.828951
72.745458	37.828951
72.769942	37.828951
72.794585	37.828951
72.819138	37.82527
72.843743	37.82527
72.868324	37.82527
72.89282	37.82527
72.917453	37.827428
72.942543	37.827428
72.966606	37.827428
72.991966	37.827428
73.016809	37.825714
73.040196	37.825714
73.06524	37.825714
73.08917	37.82546
73.114107	37.82546
73.134083	37.82546
73.154993	37.82546
73.174841	37.82546
73.195989	37.824508
73.216463	37.824508
73.236923	37.824508
73.257405	37.824508
73.277949	37.823239
73.298343	37.823239
73.318928	37.823239
73.339326	37.823239
73.359278	37.823239
73.380352	37.82857
73.400766	37.82857
73.421217	37.82857
73.441503	37.82857
73.462276	37.825904
73.482831	37.825904
73.50325	37.825904
73.523686	37.825904
73.544117	37.825904
73.564664	37.821144
73.585179	37.821144
73.605907	37.821144
73.62986	37.821144
73.650625	37.819494
73.674859	37.819494
73.695676	37.819494
73.720198	37.819494
73.741943	37.819494
73.766366	37.818478
73.790855	37.818478
73.815941	37.818478
73.838876	37.818478
73.862811	37.814606
73.883755	37.814606
73.904541	37.814606
73.925086	37.814606
73.945583	37.815114
73.966058	37.815114
73.986533	37.815114
74.006955	37.815114
74.027403	37.815114
74.047973	37.815241
74.068454	37.815241
74.08884	37.815241
74.109325	37.815241
74.129704	37.815241
74.150301	37.815241
74.170779	37.815241
74.195305	37.815241
74.219879	37.814035
74.240026	37.814035
74.264927	37.814035
74.289512	37.814035
74.3141	37.812639
74.338074	37.812639
74.360014	37.812639
74.383744	37.812639
74.404217	37.812639
74.428762	37.815685
74.449312	37.815685
74.473771	37.815685
74.494591	37.815685
74.518864	37.810354
74.539683	37.810354
74.563931	37.810354
74.584388	37.810354
74.608219	37.810163
74.629899	37.810163
74.654099	37.810163
74.675582	37.810163
74.699097	37.808704
74.722942	37.808704
74.74419	37.808704
74.768723	37.808704
74.789895	37.805022
74.813769	37.805022
74.834309	37.805022
74.858215	37.805022
74.878997	37.805467
74.903874	37.805467
74.925298	37.805467
74.948953	37.805467
74.969462	37.805467
74.994001	37.80572
75.01452	37.80572
75.0391	37.80572
75.063254	37.80572
75.088211	37.803372
75.112816	37.803372
75.137394	37.803372
75.162366	37.802737
75.186718	37.802737
75.211637	37.802737
75.235572	37.802737
75.255547	37.801023
75.27621	37.801023
75.297099	37.801023
75.317588	37.801023
75.338172	37.801023
75.358225	37.800325
75.379026	37.800325
75.399503	37.800325
75.419999	37.800325
75.440519	37.800325
75.461021	37.800706
75.481508	37.800706
75.501962	37.800706
75.522374	37.800706
75.54287	37.799056
75.563427	37.799056
75.583894	37.799056
75.604375	37.799056
75.62502	37.799056
75.645324	37.797659
75.665745	37.797659
75.689973	37.797659
75.710785	37.797659
75.73533	37.797025
75.75585	37.797025
75.780378	37.797025
75.800907	37.797025
75.825633	37.797025
75.850424	37.797025
75.875557	37.797025
75.899212	37.797025
75.924811	37.793724
75.949437	37.793724
75.972789	37.793724
75.99857	37.793724
76.022112	37.790233
76.047592	37.790233
76.071238	37.790233
76.09578	37.790233
76.120365	37.793407
76.144937	37.793407
76.169521	37.793407
76.194114	37.793407
76.218665	37.792264
76.24323	37.792264
76.268307	37.792264
76.293315	37.789789
76.316983	37.789789
76.342578	37.789789
76.366111	37.789789
76.391042	37.785981
76.41582	37.785981
76.439715	37.785981
76.464418	37.785981
76.488983	37.785854
76.513573	37.785854
76.539209	37.785854
76.563282	37.785854
76.587189	37.78725
76.611857	37.78725
76.636442	37.78725
76.661019	37.78725
76.685598	37.787504
76.710632	37.787504
76.734734	37.787504
76.759252	37.787504
76.783882	37.786362
76.809292	37.786362
76.83373	37.786362
76.858583	37.782553
76.883315	37.782553
76.907113	37.782553
76.931304	37.782553
76.955935	37.785663
76.980496	37.785663
77.006158	37.785663
77.029654	37.785663
77.055123	37.783569
77.078784	37.783569
77.103367	37.783569
77.12794	37.783569
77.152498	37.780839
77.177314	37.780839
77.201648	37.780839
77.226162	37.780839
77.25081	37.780395
77.276122	37.780395
77.299959	37.780395
77.325917	37.780395
77.349878	37.783251
77.372771	37.783251
77.393749	37.783251
77.414661	37.783251
77.434706	37.782998
77.455615	37.782998
77.475731	37.782998
77.496636	37.782998
77.517104	37.781347
77.537603	37.781347
77.559009	37.781347
77.582445	37.781347
77.603099	37.781347
77.627587	37.780078
77.648105	37.780078
77.672669	37.780078
77.69722	37.780078
77.717742	37.777983
77.741626	37.777983
77.762784	37.777983
77.787325	37.777983
77.811897	37.779126
77.832432	37.779126
77.856726	37.779126
77.878341	37.779126
77.902024	37.775317
77.926533	37.775317
77.947086	37.775317
77.97164	37.775317
77.992647	37.773604
78.016749	37.773604
78.041272	37.773604
78.062429	37.773604
78.086326	37.771763
78.106734	37.771763
78.131363	37.771763
78.155953	37.771763
78.176487	37.772779
78.200892	37.772779
78.221533	37.772779
78.246096	37.772779
78.270642	37.772779
78.292156	37.77189
78.315678	37.77189
78.336149	37.77189
78.360745	37.77189
78.381276	37.772461
78.405791	37.772461
78.426317	37.772461
78.450693	37.772461
78.471377	37.771382
78.495651	37.771382
78.516433	37.771382
78.540913	37.771382
78.56148	37.769288
78.586146	37.769288
78.610621	37.769288
78.635768	37.769288
78.659909	37.770938
78.684334	37.770938
78.710087	37.770938
78.733364	37.770938
78.759116	37.769605
78.782652	37.769605
78.807311	37.769605
78.832387	37.769605
78.856712	37.76586
78.881009	37.76586
78.906264	37.76586
78.930108	37.76586
78.955859	37.765035
78.97923	37.765035
79.003807	37.765035
79.028387	37.764337
79.052945	37.764337
79.078671	37.764337
79.102105	37.764337
79.127389	37.764718
79.151256	37.764718
79.175768	37.764718
79.200412	37.764718
79.22584	37.764019
79.249572	37.764019
79.274909	37.764019
79.298624	37.764019
79.323354	37.763194
79.347821	37.763194
79.372405	37.763194
79.396961	37.763194
79.421676	37.761354
79.445259	37.761354
79.467192	37.761354
79.487139	37.761354
79.507115	37.761988
79.528044	37.761988
79.548251	37.761988
79.56909	37.761988
79.5895	37.760148
79.614094	37.760148
79.638253	37.760148
79.663218	37.760148
79.687742	37.761227
79.712331	37.761227
79.737	37.761227
79.761503	37.761227
79.786102	37.75964
79.810634	37.75964
79.835253	37.75964
79.859915	37.75964
79.884411	37.756847
79.909376	37.756847
79.93458	37.756847
79.959129	37.756847
79.982624	37.755832
80.007952	37.755832
80.031852	37.755832
80.057263	37.755832
80.081014	37.757609
80.105712	37.757609
80.130152	37.757609
80.154747	37.757609
80.179307	37.757228
80.203877	37.757228
80.228434	37.757228
80.253031	37.753674
80.277354	37.753674
80.302174	37.753674
80.326919	37.753674
80.351331	37.752848
80.37598	37.752848
80.40046	37.752848
80.426034	37.752848
80.449623	37.753166
80.474638	37.753166
80.498771	37.753166
80.523552	37.753166
80.548197	37.753737
80.573129	37.753737
80.597102	37.753737
80.62272	37.753737
80.646791	37.751071
80.670802	37.751071
80.695878	37.751071
80.71995	37.751071
80.744296	37.751071
80.769101	37.751071
80.79367	37.751071
80.818227	37.7505
80.843107	37.7505
80.867099	37.7505
80.891705	37.7505
80.916508	37.74758
80.93709	37.74758
80.961538	37.74758
80.982092	37.74758
81.006632	37.749548
81.031746	37.749548
81.056178	37.749548
81.080381	37.749548
81.104951	37.747073
81.129536	37.747073
81.154103	37.747073
81.178666	37.747073
81.203255	37.744407
81.227781	37.744407
81.252379	37.744407
81.277079	37.744407
81.301561	37.744597
81.326083	37.744597
81.350818	37.744597
81.376134	37.744597
81.399851	37.745168
81.425413	37.745168
81.449002	37.745168
81.474601	37.745168
81.499225	37.745613
81.522721	37.745613
81.547626	37.745613
81.571586	37.74593
81.596478	37.74593
81.616424	37.74593
81.636736	37.74593
81.657884	37.74593
81.67844	37.745359
81.698909	37.745359
81.719386	37.745359
81.740017	37.745359
81.760281	37.741741
81.780751	37.741741
81.801216	37.741741
81.821726	37.741741
81.842148	37.741741
81.866728	37.738504
81.887251	37.738504
81.91175	37.738504
81.932321	37.738504
81.956609	37.741741
81.977372	37.741741
81.997825	37.741741
82.022376	37.741741
82.042899	37.741614
82.067446	37.741614
82.091738	37.741614
82.116542	37.741614
82.13709	37.739837
82.161628	37.739837
82.186222	37.739837
82.21082	37.739837
82.23535	37.737044
82.259901	37.737044
82.284537	37.737044
82.31026	37.737044
82.333699	37.737107
82.359361	37.737107
82.382845	37.737107
82.407932	37.737107
82.431967	37.739202
82.457253	37.739202
82.481142	37.739202
82.505721	37.739202
82.530299	37.73514
82.55487	37.73514
82.579435	37.73514
82.605104	37.73514
82.628585	37.734759
82.653171	37.734759
82.677721	37.734759
82.702302	37.73806
82.727112	37.73806
82.751456	37.73806
82.777172	37.73806
82.800611	37.734822
82.826112	37.734822
82.849772	37.734822
82.875197	37.734822
82.899998	37.735521
82.924528	37.735521
82.948099	37.735521
82.972637	37.735521
82.997222	37.734061
83.021797	37.734061
83.046349	37.734061
83.070946	37.734061
83.095512	37.732982
83.120102	37.732982
83.144735	37.732982
83.169638	37.732982
83.193821	37.732347
83.218377	37.732347
83.244101	37.732347
83.267536	37.731332
83.293033	37.731332
83.316695	37.731332
83.34226	37.731332
83.366914	37.730824
83.390803	37.730824
83.414759	37.730824
83.439509	37.730824
83.460069	37.728983
83.484588	37.728983
83.509102	37.728983
83.533766	37.728983
83.558886	37.726762
83.583985	37.726762
83.60804	37.726762
83.633138	37.726762
83.656799	37.726508
83.681902	37.726508
83.705825	37.726508
83.729797	37.726508
83.754693	37.728475
83.775635	37.728475
83.799043	37.728475
83.820474	37.728475
83.841	37.727968
83.861408	37.727968
83.881907	37.727968
83.901846	37.727968
83.922888	37.727968
83.943861	37.726635
83.967861	37.726635
83.988372	37.726635
84.009467	37.726635
84.033396	37.727523
84.09073	37.727523
84.115286	37.727523
84.139892	37.72473
84.164505	37.72473
84.193048	37.72473
84.218839	37.722001
84.244231	37.722001
84.270997	37.722001
84.296677	37.722001
84.323616	37.665194
84.349915	37.665194
84.373509	37.665194
84.397996	37.665194
84.422921	37.441774
84.451197	37.441774
84.476164	37.441774
84.504414	36.534699
84.530162	36.534699
84.554703	36.534699
84.582197	36.534699
84.6089	34.189609
84.635529	34.189609
84.660547	34.189609
84.688765	31.494092
84.714442	31.494092
84.741868	31.494092
84.767676	31.494092
84.795176	29.125581
84.820934	29.125581
84.848479	29.125581
84.877127	27.128824
84.902313	27.128824
84.930396	27.128824
84.955084	27.128824
84.983619	26.087443
85.010255	26.087443
85.036891	26.087443
85.062575	24.616994
85.08716	24.616994
85.114713	24.616994
85.140077	24.616994
85.167652	22.450704
85.193894	22.450704
85.221214	22.450704
85.246881	22.450704
85.273954	20.311897
85.300163	20.311897
85.327706	20.311897
85.35339	18.265505
85.380938	18.265505
85.406811	18.265505
85.434205	18.265505
85.46052	16.354562
85.48742	16.354562
85.512906	16.354562
85.540492	14.502267
85.565365	14.502267
85.590178	14.502267
85.614419	14.502267
85.639014	12.735087
85.664358	12.735087
85.688145	12.735087
85.712539	12.735087
85.737312	11.091423
85.761886	11.091423
85.786448	11.091423
85.811079	11.091423
85.83667	9.527543
85.8616	9.527543
85.885537	9.527543
85.90947	7.996224
85.93391	7.996224
85.958473	7.996224
85.98315	7.996224
86.006962	6.573379
86.032242	6.573379
86.05684	6.573379
86.081296	6.573379
86.10589	5.517146
86.130514	5.517146
86.155066	5.517146
86.179624	5.517146
86.204208	4.75631
86.228776	4.75631
86.253362	4.75631
86.277927	4.75631
86.302753	3.362408
86.328138	3.362408
86.352756	3.362408
86.380207	1.884278
86.405981	1.884278
86.430573	1.884278
86.458119	1.884278
86.482737	0.636995
86.507983	0.636995
86.532924	0.636995
86.556876	0.636995
86.581213	-0.472364
86.609658	-0.472364
86.635354	-0.472364
86.662912	-0.472364
86.688579	-1.59302
86.713203	-1.59302
86.740644	-1.59302
86.766383	-2.808758
86.793996	-2.808758
86.819388	-2.808758
86.844146	-2.808758
86.872022	-3.901297
86.896411	-3.901297
86.921011	-3.901297
86.945387	-4.879523
86.970208	-4.879523
86.995006	-4.879523
87.019264	-4.879523
87.043892	-5.835344
87.068439	-5.835344
87.092978	-5.835344
87.117571	-5.835344
87.142882	-6.253368
87.166706	-6.253368
87.191308	-6.253368
87.215883	-6.253368
87.240301	-6.390213
87.265078	-6.390213
87.29021	-6.390213
87.314207	-6.390213
87.338582	-7.024359
87.363334	-7.024359
87.387908	-7.024359
87.412489	-7.024359
87.437075	-7.67285
87.461576	-7.67285
87.486203	-7.67285
87.510779	-8.185956
87.535359	-8.185956
87.559902	-8.185956
87.585443	-8.185956
87.609563	-8.531749
87.633445	-8.531749
87.659241	-8.531749
87.682804	-8.531749
87.706974	-8.656154
87.731943	-8.656154
87.756907	-8.656154
87.781077	-8.656154
87.805673	-8.519499
87.830259	-8.519499
87.85483	-8.519499
87.87937	-8.519499
87.903987	-7.985004
87.928543	-7.985004
87.953123	-7.985004
87.977525	-7.985004
88.00246	-7.127311
88.026418	-7.127311
88.051318	-7.127311
88.075254	-7.127311
88.099731	-4.881808
88.125113	-4.881808
88.149591	-4.881808
88.173657	-1.708285
88.198835	-1.708285
88.223467	-1.708285
88.247994	-1.708285
88.272579	-1.019236
88.297134	-1.019236
88.321781	-1.019236
88.346328	-1.019236
88.370861	-0.980709
88.395445	-0.980709
88.420086	-0.980709
88.445649	-0.980709
88.473259	-0.940975
88.498952	-0.940975
88.526486	-0.940975
88.551946	-0.898005
88.579752	-0.898005
88.605437	-0.898005
88.630001	-0.898005
88.658526	-0.857193
88.686419	-0.857193
88.711932	-0.857193
88.736511	-0.817777
88.764081	-0.817777
88.789752	-0.817777
88.814332	-0.817777
88.84185	-0.783566
88.866768	-0.783566
88.891991	-0.783566
88.919698	-0.783566
88.945233	-0.752528
88.968731	-0.752528
88.993989	-0.752528
89.019154	-0.735898
89.046677	-0.735898
89.072356	-0.735898
89.09993	-0.735898
89.126429	-0.737231
89.153193	-0.737231
89.178855	-0.737231
89.203108	-0.737231
89.231276	-0.748593
89.256665	-0.748593
89.281245	-0.748593
89.308794	-0.751703
89.334483	-0.751703
89.360024	-0.751703
89.386625	-0.751703
89.412304	-0.760906
89.4369	-0.760906
89.462228	-0.760906
89.48908	-0.760906
89.514717	-0.76262
89.542267	-0.76262
89.567956	-0.76262
89.593265	-0.761604
89.6201	-0.761604
89.645763	-0.761604
89.670423	-0.761604
89.695294	-0.752528
89.722494	-0.752528
89.748155	-0.752528
89.775684	-0.715143
89.801408	-0.715143
89.826767	-0.715143
89.853541	-0.715143
89.879226	-0.670015
89.9038	-0.670015
89.931384	-0.670015
89.957029	-0.670015
89.981651	-0.62038
90.009115	-0.62038
90.034873	-0.62038
90.060403	-0.560653
90.087003	-0.560653
90.112689	-0.560653
90.140666	-0.560653
90.164599	-0.496991
90.189532	-0.496991
90.213469	-0.496991
90.238555	-0.496991
90.263137	-0.428505
90.287777	-0.428505
90.312289	-0.428505
90.337428	-0.428505
90.362541	-0.378679
90.38715	-0.378679
90.414402	-0.378679
90.440354	-0.336407
90.46493	-0.336407
90.492999	-0.336407
90.518148	-0.336407
90.543607	-0.291723
90.570529	-0.291723
90.5949	-0.291723
90.619484	-0.291723
90.645148	-0.232631
90.669723	-0.232631
90.697281	-0.232631
90.722978	-0.175379
90.747539	-0.175379
90.776101	-0.175379
90.803776	-0.175379
90.828783	-0.142374
90.854019	-0.142374
90.881322	-0.142374
90.910207	-0.117811
90.935954	-0.117811
90.960663	-0.117811
90.988073	-0.117811
91.013772	-0.087598
91.038354	-0.087598
91.065907	-0.087598
91.09246	-0.054783
91.119136	-0.054783
91.144005	-0.054783
91.172353	-0.054783
91.19699	-0.02584
91.222661	-0.02584
91.247165	-0.02584
91.271798	-0.02584
91.299284	0.007736
91.324257	0.007736
91.34853	0.007736
91.374171	0.039409
91.398767	0.039409
91.426292	0.039409
91.450927	0.039409
91.47635	0.074826
91.500601	0.074826
91.525694	0.074826
91.553304	0.074826
91.578975	0.104404
91.603587	0.104404
91.628126	0.104404
91.65268	0.104404
91.677393	0.134616
91.704849	0.134616
91.730491	0.134616
91.755147	0.154356
91.779685	0.154356
91.804247	0.154356
91.828824	0.154356
91.8534	0.159117
91.877016	0.159117
91.901575	0.159117
91.927402	0.159117
91.951713	0.163306
91.976492	0.163306
92.000845	0.163306
92.025905	0.163306
92.052988	0.163052
92.077593	0.163052
92.104199	0.163052
92.130822	0.160386
92.156478	0.160386
92.181438	0.160386
92.209327	0.160386
92.254369	0.161275
92.278291	0.161275
92.302261	0.161275
92.327162	0.165908
92.351161	0.165908
92.37655	0.165908
92.401195	0.165908
92.425327	0.173779
92.450189	0.173779
92.475894	0.173779
92.500555	0.173779
92.526553	0.192693
92.552696	0.192693
92.578311	0.192693
92.602948	0.21256
92.627377	0.21256
92.652132	0.21256
92.677418	0.21256
92.70125	0.210402
92.726814	0.210402
92.75338	0.210402
92.777986	0.210402
92.803606	0.212115
92.828184	0.212115
92.852788	0.212115
92.87721	0.212115
92.901927	0.228047
92.929509	0.228047
92.958144	0.228047
92.983848	0.223921
93.008066	0.223921
93.032991	0.223921
93.057581	0.223921
93.082254	0.203102
93.106734	0.203102
93.131372	0.203102
93.155868	0.203102
93.180449	0.188821
93.208955	0.188821
93.233685	0.188821
93.258207	0.188821
93.282844	0.186473
93.307045	0.186473
93.331547	0.186473
93.359205	0.18971
93.384129	0.18971
93.410655	0.18971
93.437404	0.18971
93.46209	0.192058
93.487632	0.192058
93.515343	0.192058
93.540112	0.192058
93.56525	0.185902
93.593047	0.185902
93.617606	0.185902
93.64306	0.182792
93.668337	0.182792
93.692923	0.182792
93.716648	0.182792
93.74152	0.188123
93.769141	0.188123
93.793861	0.188123
93.81937	0.188123
93.84407	0.195867
93.868582	0.195867
93.893071	0.195867
93.920372	0.195867
93.946549	0.208053
93.969476	0.208053
93.994393	0.208053
94.018973	0.222398
94.043553	0.222398
94.068023	0.222398
94.093062	0.222398
94.117274	0.238139
94.1429	0.238139
94.167525	0.238139
94.192639	0.238139
94.219668	0.234711
94.244897	0.234711
94.268841	0.234711
94.293393	0.234711
94.31799	0.221954
94.343063	0.221954
94.36708	0.221954
94.391995	0.206847
94.415929	0.206847
94.44058	0.206847
94.465394	0.206847
94.490051	0.201516
94.514533	0.201516
94.538955	0.201516
94.563717	0.201516
94.589394	0.202214
94.613487	0.202214
94.638548	0.202214
94.662969	0.202214
94.687706	0.199738
94.712221	0.199738
94.736838	0.199738
94.761244	0.199738
94.786005	0.205641
94.813555	0.205641
94.838135	0.205641
94.863948	0.215987
94.89118	0.215987
94.917046	0.215987
94.94148	0.215987
94.965873	0.21878
94.990479	0.21878
95.015368	0.21878
95.04302	0.21878
95.068517	0.216051
95.096131	0.216051
95.120767	0.216051
95.146386	0.221128
95.170527	0.221128
95.195573	0.221128
95.219981	0.221128
95.244442	0.210846
95.269315	0.210846
95.293887	0.210846
95.318447	0.210846
95.343846	0.198215
95.371225	0.198215
95.39627	0.198215
95.420839	0.198215
95.445421	0.197517
95.469567	0.197517
95.493643	0.197517
95.519136	0.197517
95.544198	0.202912
95.567134	0.202912
95.591737	0.202912
95.61632	0.202912
95.640667	0.208815
95.665452	0.208815
95.690038	0.208815
95.714606	0.202341
95.739206	0.202341
95.76366	0.202341
95.788367	0.202341
95.81293	0.19739
95.837529	0.19739
95.86209	0.19739
95.886672	0.19739
95.911231	0.200754
95.935812	0.200754
95.960629	0.200754
95.98497	0.200754
96.009783	0.196121
96.034135	0.196121
96.059719	0.196121
96.083265	0.196121
96.107292	0.193899
96.132317	0.193899
96.157119	0.193899
96.181573	0.196121
96.206169	0.196121
96.230721	0.196121
96.255288	0.196121
96.280305	0.20196
96.30444	0.20196
96.329537	0.20196
96.353606	0.20196
96.377699	0.208434
96.402754	0.208434
96.427294	0.208434
96.452915	0.208434
96.476355	0.216495
96.501287	0.216495
96.525227	0.216495
96.550157	0.216495
96.57471	0.220557
96.599303	0.220557
96.623575	0.220557
96.648474	0.220557
96.672991	0.211481
96.697641	0.211481
96.72224	0.211481
96.74681	0.198977
96.771311	0.198977
96.795952	0.198977
96.820495	0.198977
96.845544	0.198215
96.869684	0.198215
96.89424	0.198215
96.919847	0.198215
96.944173	0.195549
96.967973	0.195549
96.993141	0.195549
97.017138	0.195549
97.04372	0.191233
97.067352	0.191233
97.092894	0.191233
97.119496	0.191233
97.143927	0.198596
97.168658	0.198596
97.193203	0.198596
97.217797	0.211671
97.24315	0.211671
97.266933	0.211671
97.292477	0.211671
97.317178	0.214654
97.341609	0.214654
97.365263	0.214654
97.391233	0.214654
97.415294	0.216305
97.440125	0.216305
97.463575	0.216305
97.488136	0.216305
97.512731	0.223096
97.537293	0.223096
97.561864	0.223096
97.587466	0.223096
97.611063	0.22481
97.636725	0.22481
97.660921	0.22481
97.684729	0.22481
97.709827	0.227666
97.733885	0.227666
97.760368	0.227666
97.784121	0.217003
97.808132	0.217003
97.832184	0.217003
97.8568	0.217003
97.882329	0.20342
97.909897	0.20342
97.934581	0.20342
97.959524	0.20342
97.983724	0.206657
98.009262	0.206657
98.033979	0.206657
98.058341	0.206657
98.086076	0.206403
98.110672	0.206403
98.136365	0.206403
98.160848	0.200246
98.18552	0.200246
98.212398	0.200246
98.238748	0.200246
98.263341	0.20672
98.287976	0.20672
98.312409	0.20672
98.337061	0.20672
98.36055	0.207292
98.385085	0.207292
98.40985	0.207292
98.434245	0.207292
98.459711	0.203039
98.483409	0.203039
98.507987	0.203039
98.532547	0.203039
98.557186	0.205324
98.581713	0.205324
98.606663	0.205324
98.631588	0.205324
98.655525	0.21878
98.679456	0.21878
98.704558	0.21878
98.729192	0.233188
98.753715	0.233188
98.778222	0.233188
98.802541	0.233188
98.827415	0.237441
98.852036	0.237441
98.876585	0.237441
98.90117	0.237441
98.925501	0.239599
98.950305	0.239599
98.974874	0.239599
98.999462	0.239599
99.024049	0.249246
99.048611	0.249246
99.073182	0.249246
99.097769	0.249246
99.122326	0.228364
99.146891	0.228364
99.171485	0.228364
99.196043	0.228364
99.220636	0.209577
99.245193	0.209577
99.269454	0.209577
99.294347	0.194788
99.318948	0.194788
99.343495	0.194788
99.368088	0.194788
99.392915	0.17911
99.417224	0.17911
99.44179	0.17911
99.466375	0.17911
99.490268	0.175619
99.51552	0.175619
99.540365	0.175619
99.564711	0.175619
99.589247	0.178729
99.613965	0.178729
99.638415	0.178729
99.66306	0.178729
99.687572	0.183363
99.712152	0.183363
99.736728	0.183363
99.761308	0.183363
99.785805	0.190345
99.810436	0.190345
99.835051	0.190345
99.859872	0.190408
99.884171	0.190408
99.909767	0.190408
99.933329	0.190408
99.95822	0.189012
99.982443	0.189012
100.00722	0.189012
100.031596	0.189012
100.056205	0.182347
100.080782	0.182347
100.109368	0.182347
100.134058	0.182347
100.160672	0.175492
100.187136	0.175492
100.211833	0.175492
100.237098	0.171684
100.26124	0.171684
100.286646	0.171684
100.31107	0.171684
100.335787	0.164004
100.362915	0.164004
100.389289	0.164004
100.413623	0.164004
100.439067	0.166924
100.465905	0.166924
100.491434	0.166924
100.515999	0.166924
100.543307	0.174286
100.568245	0.174286
100.593175	0.174286
100.617303	0.18533
100.641895	0.18533
100.666157	0.18533
100.690725	0.18533
100.715137	0.188123
100.740089	0.188123
100.764024	0.188123
100.788927	0.188123
100.813889	0.190472
100.838526	0.190472
100.863112	0.190472
100.887683	0.190472
100.912183	0.18806
100.93684	0.18806
100.96135	0.18806
100.98591	0.18806
101.01025	0.197771
101.035043	0.197771
101.059895	0.197771
101.084222	0.205705
101.108794	0.205705
101.132952	0.205705
101.157945	0.205705
101.182529	0.20653
101.207242	0.20653
101.231659	0.20653
101.256274	0.20653
101.280454	0.194343
101.305401	0.194343
101.329597	0.194343
101.354559	0.194343
101.379254	0.184442
101.404795	0.184442
101.429032	0.184442
101.453957	0.184442
101.478495	0.178031
101.503274	0.178031
101.527604	0.178031
101.552069	0.178031
101.576592	0.167749
101.601405	0.167749
101.626188	0.167749
101.653541	0.165845
101.678127	0.165845
101.70379	0.165845
101.727611	0.165845
101.752788	0.155689
101.777609	0.155689
101.801965	0.155689
101.82661	0.155689
101.85423	0.14547
101.879107	0.14547
101.904479	0.14547
101.929054	0.14547
101.953719	0.143312
101.977941	0.143312
102.002759	0.143312
102.027657	0.142487
102.051892	0.142487
102.077212	0.142487
102.104083	0.142487
102.129745	0.140265
102.15431	0.140265
102.178895	0.140265
102.203485	0.140265
102.228112	0.141535
102.252636	0.141535
102.277608	0.141535
102.301794	0.141535
102.327348	0.142614
102.353922	0.142614
102.378524	0.142614
102.403697	0.155626
102.428766	0.155626
102.453326	0.155626
102.480903	0.155626
102.506596	0.170351
102.531125	0.170351
102.5587	0.170351
102.584376	0.170351
102.608457	0.185203
102.63353	0.185203
102.657304	0.185203
102.685638	0.185203
102.710436	0.184823
102.735925	0.184823
102.760364	0.184823
102.78523	0.178285
102.810673	0.178285
102.8376	0.178285
102.861575	0.178285
102.886473	0.175619
102.910443	0.175619
102.935364	0.175619
102.959268	0.175619
102.984419	0.163306
103.009837	0.163306
103.033821	0.163306
103.058401	0.163306
103.083046	0.149786
103.107435	0.149786
103.13214	0.149786
103.157246	0.143756
103.181236	0.143756
103.205841	0.143756
103.23043	0.143756
103.25504	0.145153
103.279581	0.145153
103.304057	0.145153
103.328738	0.145153
103.353296	0.146803
103.377867	0.146803
103.402454	0.146803
103.426442	0.146803
103.451606	0.151056
103.476007	0.151056
103.500743	0.151056
103.525317	0.151056
103.549854	0.159434
103.574127	0.159434
103.599039	0.159434
103.623637	0.159434
103.648192	0.186156
103.672792	0.186156
103.697351	0.186156
103.72189	0.186156
103.746506	0.190916
103.771087	0.190916
103.795663	0.190916
103.820217	0.177016
103.844749	0.177016
103.869382	0.177016
103.894259	0.177016
103.919612	0.163813
103.944333	0.163813
103.968784	0.163813
103.993874	0.163813
104.020791	0.160069
104.045015	0.160069
104.070018	0.160069
104.094615	0.160069
104.119211	0.159497
104.143746	0.159497
104.168977	0.159497
104.192893	0.171303
104.21751	0.171303
104.243103	0.171303
104.267766	0.171303
104.293235	0.184823
104.319897	0.184823
104.344489	0.184823
104.370128	0.184823
104.397715	0.191551
104.423398	0.191551
104.448506	0.191551
104.47148	0.191551
104.495949	0.177523
104.520515	0.177523
104.545163	0.177523
104.569742	0.177523
104.594318	0.164702
104.619524	0.164702
104.644392	0.164702
104.669117	0.16394
104.694355	0.16394
104.721299	0.16394
104.746744	0.16394
104.771552	0.158228
104.79612	0.158228
104.820689	0.158228
104.845229	0.158228
104.869915	0.160894
104.894259	0.160894
104.918954	0.160894
104.943343	0.160894
104.968116	0.165908
104.993565	0.165908
105.020492	0.165908
105.044459	0.164766
105.069359	0.164766
105.093295	0.164766
105.11806	0.164766
105.143347	0.166225
105.167736	0.166225
105.192322	0.166225
105.216887	0.166225
105.241457	0.15315
105.266039	0.15315
105.290684	0.15315
105.315201	0.15315
105.340866	0.144645
105.36515	0.144645
105.38999	0.144645
105.414581	0.144645
105.43916	0.143503
105.463047	0.143503
105.488311	0.143503
105.512888	0.126365
105.536274	0.126365
105.561208	0.126365
105.585526	0.126365
105.610022	0.119002
105.634653	0.119002
105.659459	0.119002
105.683809	0.119002
105.70832	0.119129
105.732947	0.119129
105.757445	0.119129
105.782108	0.119129
105.806679	0.119891
105.8312	0.119891
105.855844	0.119891
105.881499	0.119891
105.905047	0.112338
105.930655	0.112338
105.956188	0.112338
105.98279	0.112338
106.007404	0.111894
106.032173	0.111894
106.057628	0.111894
106.082188	0.122747
106.106789	0.122747
106.131342	0.122747
106.155876	0.122747
106.180501	0.13011
106.205098	0.13011
106.228974	0.13011
106.253295	0.13011
106.27723	0.142424
106.301368	0.142424
106.32615	0.142424
106.346739	0.142424
106.368001	0.164004
106.387948	0.164004
106.408353	0.164004
106.429297	0.164004
106.449245	0.164004
106.473967	0.16686
106.494909	0.16686
106.514886	0.16686
106.535798	0.16686
106.555769	0.143439
106.576701	0.143439
106.601326	0.143439
106.625692	0.143439
106.650457	0.125603
106.674017	0.125603
106.695562	0.125603
106.72004	0.125603
106.744584	0.120399
106.765123	0.120399
106.789635	0.120399
106.81419	0.120399
106.83879	0.122303
106.863399	0.122303
106.887516	0.122303
106.912544	0.122303
106.937086	0.132522
106.961674	0.132522
106.986251	0.132522
107.01083	0.132522
107.035418	0.133537
107.060022	0.133537
107.08457	0.133537
107.109772	0.133537
107.133701	0.136521
107.153677	0.136521
107.178611	0.136521
107.199315	0.136521
107.223794	0.133791
107.248377	0.133791
107.268889	0.133791
107.293503	0.133791
107.318026	0.117606
107.342814	0.117606
107.367139	0.117606
107.391542	0.117606
107.416309	0.103515
107.440813	0.103515
107.465461	0.103515
107.490225	0.103515
107.51461	0.097041
107.539177	0.097041
107.563699	0.097041
107.588334	0.10561
107.612898	0.10561
107.637319	0.10561
107.662072	0.10561
107.686647	0.114623
107.711205	0.114623
107.73578	0.114623
107.76009	0.114623
107.784936	0.114686
107.809062	0.114686
107.834073	0.114686
107.858581	0.114686
107.882882	0.11932
107.907538	0.11932
107.932385	0.11932
107.957319	0.11932
107.981539	0.133157
108.006125	0.133157
108.030671	0.133157
108.055255	0.133157
108.079856	0.136076
108.104408	0.136076
108.129026	0.136076
108.153545	0.137854
108.178124	0.137854
108.202723	0.137854
108.226506	0.137854
108.251854	0.13157
108.275745	0.13157
108.301028	0.13157
108.32557	0.13157
108.349962	0.114432
108.374686	0.114432
108.399307	0.114432
108.424093	0.114432
108.44846	0.092979
108.473026	0.092979
108.496959	0.092979
108.522156	0.092979
108.546772	0.080856
108.571216	0.080856
108.59591	0.080856
108.620502	0.080856
108.645353	0.072858
108.670729	0.072858
108.694213	0.072858
108.719881	0.059276
108.744458	0.059276
108.770014	0.059276
108.794454	0.059276
108.817947	0.051342
108.842727	0.051342
108.867337	0.051342
108.892314	0.051342
108.916496	0.07051
108.940699	0.07051
108.965648	0.07051
108.990206	0.07051
109.014781	0.097168
109.042341	0.097168
109.066966	0.097168
109.092178	0.097168
109.117164	0.085172
109.140899	0.085172
109.165242	0.085172
109.191061	0.072985
109.215036	0.072985
109.238998	0.072985
109.262923	0.072985
109.287539	0.081427
109.308485	0.081427
109.333143	0.081427
109.356838	0.081427
109.382373	0.092916
109.406887	0.092916
109.431479	0.092916
109.457111	0.092916
109.4817	0.089044
109.506283	0.089044
109.530857	0.089044
109.558429	0.089044
109.584105	0.089298
109.608277	0.089298
109.633257	0.089298
109.656997	0.089298
109.680915	0.093741
109.705847	0.093741
109.729782	0.093741
109.754731	0.093741
109.774663	0.104404
109.795776	0.104404
109.816488	0.104404
109.84097	0.104404
109.865592	0.110942
109.890201	0.110942
109.914574	0.110942
109.939343	0.110942
109.963943	0.118114
109.989605	0.118114
110.014083	0.118114
110.038693	0.113925
110.063308	0.113925
110.087716	0.113925
110.111395	0.113925
110.135968	0.093741
110.16066	0.093741
110.185109	0.093741
110.210857	0.093741
110.235334	0.069494
110.260739	0.069494
110.287503	0.069494
110.312081	0.069494
110.337725	0.0568
110.362311	0.0568
110.386869	0.0568
110.41123	0.0568
110.436035	0.053563
110.460423	0.053563
110.485179	0.053563
110.509699	0.043281
110.534899	0.043281
110.557779	0.043281
110.582475	0.043281
110.606934	0.045946
110.631514	0.045946
110.656101	0.045946
110.680678	0.045946
110.706377	0.055848
110.730928	0.055848
110.755488	0.055848
110.779034	0.055848
110.803575	0.066575
110.832388	0.066575
110.85692	0.066575
110.882464	0.066575
110.907105	0.070193
110.9313	0.070193
110.956279	0.070193
110.98077	0.075524
111.004231	0.075524
111.02993	0.075524
111.054488	0.075524
111.079251	0.084601
111.103642	0.084601
111.128034	0.084601
111.152798	0.084601
111.176851	0.08295
111.201931	0.08295
111.226463	0.08295
111.251106	0.08295
111.275684	0.085109
111.300254	0.085109
111.327207	0.085109
111.353136	0.085109
111.377067	0.078381
111.400999	0.078381
111.425925	0.078381
111.445875	0.078381
111.467093	0.064417
111.491632	0.064417
111.51214	0.064417
111.536655	0.064417
111.557497	0.063147
111.581729	0.063147
111.602315	0.063147
111.626859	0.063147
111.647731	0.06759
111.67299	0.06759
111.696655	0.06759
111.721017	0.06759
111.746669	0.069241
111.771253	0.069241
111.795876	0.069241
111.819829	0.069241
111.843764	0.070193
111.868459	0.070193
111.893497	0.070193
111.917627	0.070193
111.942989	0.069621
111.967862	0.069621
111.992114	0.069621
112.01684	0.067781
112.041588	0.067781
112.066129	0.067781
112.090698	0.067781
112.115305	0.06905
112.142523	0.06905
112.168518	0.06905
112.193293	0.06905
112.218225	0.069812
112.241225	0.069812
112.265749	0.069812
112.290259	0.069812
112.314886	0.066575
112.33941	0.066575
112.364019	0.066575
112.388613	0.066575
112.41319	0.064861
112.437756	0.064861
112.462266	0.064861
112.486918	0.064861
112.511485	0.064544
112.536065	0.064544
112.560529	0.064544
112.585223	0.060862
112.610198	0.060862
112.63438	0.060862
112.658948	0.060862
112.683511	0.06283
112.707681	0.06283
112.732666	0.06283
112.75722	0.06283
112.781823	0.055785
112.806405	0.055785
112.830952	0.055785
112.855536	0.055785
112.880115	0.056927
112.904697	0.056927
112.930189	0.056927
112.954923	0.056927
112.979522	0.065813
113.0041	0.065813
113.027565	0.065813
113.053184	0.065813
113.077889	0.072605
113.101411	0.072605
113.126894	0.072605
113.151644	0.072795
113.176452	0.072795
113.200694	0.072795
113.225116	0.072795
113.249839	0.080348
113.274403	0.080348
113.298616	0.080348
113.323568	0.080348
113.347789	0.086061
113.372721	0.086061
113.397276	0.086061
113.421849	0.086061
113.445532	0.087203
113.471113	0.087203
113.494044	0.087203
113.518997	0.087203
113.542912	0.087457
113.567876	0.087457
113.588719	0.087457
113.613238	0.087457
113.633832	0.089869
113.658305	0.089869
113.682856	0.089869
113.707345	0.089869
113.728085	0.096216
113.752622	0.096216
113.7769	0.096216
113.801631	0.096216
113.826902	0.087838
113.850902	0.087838
113.875878	0.087838
113.900017	0.087838
113.924632	0.079206
113.949124	0.079206
113.97351	0.079206
113.998273	0.077238
114.022791	0.077238
114.047742	0.077238
114.071662	0.077238
114.096542	0.078571
114.121125	0.078571
114.145705	0.078571
114.170089	0.078571
114.194858	0.073684
114.219422	0.073684
114.244011	0.073684
114.268585	0.073684
114.292563	0.072097
114.317739	0.072097
114.343364	0.072097
114.367966	0.072097
114.392089	0.062449
114.417132	0.062449
114.441578	0.062449
114.465284	0.062449
114.490869	0.064607
114.51543	0.064607
114.540025	0.064607
114.563689	0.064798
114.588559	0.064798
114.613736	0.064798
114.6382	0.064798
114.662893	0.060355
114.687478	0.060355
114.711891	0.060355
114.73661	0.060355
114.761041	0.061751
114.784598	0.061751
114.810567	0.061751
114.837894	0.061751
114.862492	0.062386
114.888127	0.062386
114.912734	0.062386
114.937296	0.062386
114.961626	0.06429
114.986363	0.06429
115.010861	0.06429
115.035612	0.073239
115.060105	0.073239
115.084737	0.073239
115.108732	0.073239
115.133737	0.082189
115.15734	0.082189
115.182274	0.082189
115.206561	0.082189
115.231125	0.089171
115.25679	0.089171
115.281347	0.089171
115.30616	0.089171
115.330513	0.087457
115.354007	0.087457
115.378875	0.087457
115.403797	0.087457
115.427738	0.074509
115.451666	0.074509
115.476802	0.074509
115.497309	0.074509
115.517828	0.061941
115.542176	0.061941
115.566928	0.061941
115.591274	0.061941
115.615235	0.053246
115.636151	0.053246
115.657158	0.053246
115.681624	0.053246
115.706256	0.054642
115.730833	0.054642
115.755409	0.054642
115.780004	0.054642
115.804569	0.062957
115.825084	0.062957
115.849617	0.062957
115.874135	0.062957
115.898706	0.052103
115.923287	0.052103
115.947859	0.052103
115.972419	0.052103
115.99701	0.046962
116.021574	0.046962
116.045882	0.046962
116.070737	0.042582
116.095031	0.042582
116.119879	0.042582
116.144443	0.042582
116.168879	0.046899
116.193583	0.046899
116.217766	0.046899
116.242615	0.046899
116.267338	0.038584
116.292045	0.038584
116.316473	0.038584
116.340827	0.038584
116.365625	0.037949
116.390542	0.037949
116.414924	0.037949
116.439364	0.037949
116.463933	0.04455
116.488498	0.04455
116.513061	0.04455
116.537652	0.04455
116.562236	0.05058
116.586809	0.05058
116.611366	0.05058
116.636008	0.05058
116.660317	0.065432
116.685107	0.065432
116.709295	0.065432
116.734262	0.083458
116.758456	0.083458
116.853006	0.110053
116.877587	0.110053
116.902163	0.110053
116.927702	0.112782
116.951355	0.112782
116.976955	0.112782
117.000513	0.112782
117.02579	0.103008
117.049571	0.103008
117.07483	0.103008
117.098704	0.103008
117.124208	0.090504
117.147956	0.090504
117.17368	0.090504
117.198188	0.090504
117.221691	0.074445
117.24625	0.074445
117.270823	0.074445
117.296479	0.062386
117.321082	0.062386
117.345035	0.062386
117.369118	0.062386
117.394681	0.069494
117.419369	0.069494
117.443775	0.069494
117.467711	0.069494
117.491676	0.072985
117.512589	0.072985
117.532564	0.072985
117.553478	0.072985
117.573933	0.072985
117.594389	0.069431
117.614856	0.069431
117.635352	0.069431
117.659349	0.069431
117.680324	0.063909
117.701237	0.063909
117.721181	0.063909
117.741836	0.063909
117.762346	0.063909
117.786837	0.058577
117.807241	0.058577
117.831894	0.058577
117.85243	0.058577
117.877004	0.048041
117.901525	0.048041
117.922055	0.048041
117.942531	0.048041
117.967056	0.04144
117.987587	0.04144
118.008092	0.04144
118.031985	0.04144
118.056863	0.034966
118.081751	0.034966
118.102287	0.034966
118.127015	0.034966
118.152477	0.032681
118.177019	0.032681
118.200426	0.032681
118.225358	0.032681
118.249665	0.039599
118.27435	0.039599
118.295676	0.039599
118.319351	0.039599
118.34383	0.048485
118.368478	0.048485
118.392691	0.048485
118.417495	0.048485
118.442191	0.057562
118.466789	0.057562
118.491772	0.057562
118.515928	0.057562
118.54048	0.060545
118.565091	0.060545
118.58967	0.060545
118.614244	0.067781
118.638578	0.067781
118.66033	0.067781
118.683842	0.067781
118.704371	0.067781
118.725322	0.089615
118.749367	0.089615
118.769922	0.089615
118.794438	0.089615
118.814941	0.095708
118.839247	0.095708
118.859348	0.095708
118.880453	0.095708
118.900987	0.092027
118.921427	0.092027
118.941899	0.092027
118.962373	0.092027
118.982635	0.092027
119.00746	0.092852
119.027938	0.092852
119.051845	0.092852
119.073007	0.092852
119.097702	0.103325
119.118007	0.103325
119.142574	0.103325
119.163112	0.103325
119.187642	0.096026
119.212189	0.096026
119.236791	0.096026
119.261338	0.096026
119.28595	0.106625
119.310472	0.106625
119.335088	0.106625
119.359844	0.106625
119.384241	0.109037
119.408926	0.109037
119.43391	0.109037
119.457893	0.109037
119.478785	0.120399
119.498722	0.120399
119.519081	0.120399
119.539913	0.120399
119.559865	0.116781
119.580848	0.116781
119.601333	0.116781
119.621781	0.116781
119.642308	0.116781
119.662775	0.10726
119.683208	0.10726
119.703722	0.10726
119.724298	0.10726
119.745084	0.121478
119.765057	0.121478
119.784865	0.121478
119.80581	0.121478
119.8259	0.121478
119.847072	0.115194
119.867569	0.115194
119.888126	0.115194
119.90859	0.115194
119.929071	0.115194
119.949558	0.111005
119.970072	0.111005
119.990429	0.111005
120.010346	0.111005
120.031461	0.110116

==> force-signal-raw-data/pressure2.txt <==
time_s	pressure_kPa
0	100.3723077
0.070366	100.378022
0.095197	100.378022
0.122862	100.378022
0.147475	100.4230769
0.171456	100.4230769
0.197678	100.4230769
0.225101	100.4327473
0.25098	100.4327473
0.275132	100.4327473
0.299963	100.4327473
0.328002	100.4505495
0.35697	100.4505495
0.380944	100.4505495
0.406733	100.4505495
0.4301	100.4505495
0.454541	100.4505495
0.479275	100.4505495
0.503821	100.4505495
0.528267	100.4505495
0.552947	100.4230769
0.577772	100.4230769
0.60162	100.4230769
0.626554	100.4230769
0.650482	100.4230769
0.675411	100.4230769
0.700363	100.4230769
0.725042	100.3997802
0.749412	100.3997802
0.774106	100.3997802
0.798667	100.3997802
0.823438	100.398022
0.847834	100.398022
0.871843	100.398022
0.896991	100.398022
0.921487	100.3775824
0.94612	100.3775824
0.971245	100.3775824
0.99527	100.3775824
1.019866	100.3492308
1.044322	100.3492308
1.069018	100.3492308
1.093608	100.3492308
1.118138	100.3492308
1.142799	100.3492308
1.167285	100.3492308
1.191887	100.3492308
1.216426	100.3492308
1.241021	100.3492308
1.2656	100.3492308
1.290665	100.3492308
1.314757	100.4074725
1.339234	100.4074725
1.363912	100.4074725
1.389262	100.4074725
1.41415	100.4074725
1.439031	100.4074725
1.464566	100.4074725
1.491049	100.4074725
1.516551	100.4191209
1.541952	100.4191209
1.568689	100.4191209
1.594119	100.4641758
1.618956	100.4641758
1.643526	100.4641758
1.668853	100.4641758
1.695788	100.4641758
1.724299	100.4586813
1.749996	100.4586813
1.775426	100.4586813
1.802148	100.4586813
1.827843	100.4586813
1.8524	100.4586813
1.879988	100.4586813
1.905792	100.4586813
1.93321	100.4586813
1.958864	100.4586813
1.983468	100.4021978
2.011091	100.4021978
2.036708	100.4021978
2.061349	100.4021978
2.0889	100.3778022
2.117508	100.3778022
2.143194	100.3778022
2.171015	100.3694505
2.195698	100.3694505
2.223966	100.3694505
2.249705	100.3694505
2.275114	100.3694505
2.301842	100.3694505
2.32707	100.3694505
2.355074	100.3694505
2.379914	100.3694505
2.404726	100.3694505
2.43069	100.3694505
2.457369	100.3694505
2.483144	100.3553846
2.50861	100.3553846
2.535276	100.3553846
2.560969	100.3694505
2.585337	100.3694505
2.610123	100.3694505
2.634706	100.3694505
2.659238	100.407033
2.684115	100.407033
2.711039	100.407033
2.735972	100.407033
2.75991	100.407033
2.785082	100.3582418
2.809703	100.3582418
2.834352	100.3582418
2.85886	100.3723077
2.884361	100.3723077
2.912055	100.3723077
2.937777	100.407033
2.962349	100.407033
2.990553	100.407033
3.018607	100.407033
3.04428	100.4476923
3.068904	100.4476923
3.093444	100.4476923
3.117929	100.4476923
3.145585	100.4476923
3.171255	100.4476923
3.195287	100.4476923
3.223215	100.4476923
3.247998	100.4874725
3.273575	100.4874725
3.301275	100.4874725
3.326893	100.4874725
3.351471	100.5063736
3.379047	100.5063736
3.407671	100.5063736
3.433377	100.5063736
3.457752	100.5063736
3.485642	100.5063736
3.510574	100.5063736
3.535006	100.4874725
3.559261	100.4874725
3.584156	100.4874725
3.608402	100.4874725
3.634074	100.4428571
3.658481	100.4428571
3.686207	100.4428571
3.711884	100.4428571
3.739265	100.401978
3.765207	100.401978
3.792708	100.401978
3.818373	100.401978
3.843753	100.3536264
3.870553	100.3536264
3.895835	100.3536264
3.923672	100.3241758
3.949399	100.3241758
3.977021	100.3241758
4.002699	100.3241758
4.030271	100.3241758
4.055822	100.3241758
4.080517	100.3241758
4.105104	100.3241758
4.129673	100.3241758
4.157005	100.3241758
4.18275	100.3241758
4.208418	100.3241758
4.235318	100.3534066
4.259242	100.3534066
4.284198	100.3534066
4.309373	100.3657143
4.334369	100.3657143
4.359084	100.3657143
4.383621	100.3657143
4.408475	100.3657143
4.435764	100.3657143
4.461292	100.3657143
4.486016	100.3657143
4.511058	100.3657143
4.538076	100.3657143
4.563823	100.3657143
4.587961	100.3657143
4.612957	100.3632967
4.64038	100.3632967
4.6662	100.3632967
4.693784	100.3632967
4.718568	100.3632967
4.742956	100.3632967
4.767517	100.3632967
4.792029	100.3632967
4.815967	100.3632967
4.840928	100.3632967
4.86583	100.3632967
4.890404	100.3661538
4.915029	100.3661538
4.939245	100.3661538
4.964174	100.3661538
4.988688	100.3661538
5.013227	100.3661538
5.03809	100.3661538
5.066501	100.3661538
5.092082	100.3661538
5.115948	100.3661538
5.141408	100.3661538
5.168892	100.3727473
5.194572	100.3727473
5.223091	100.3727473
5.250763	100.3727473
5.275806	100.3815385
5.303788	100.3815385
5.328664	100.3815385
5.353601	100.3815385
5.3778	100.3815385
5.402353	100.3815385
5.42692	100.3815385
5.451579	100.3815385
5.476086	100.3832967
5.500542	100.3832967
5.52526	100.3832967
5.549338	100.3832967
5.574384	100.3832967
5.598956	100.3832967
5.624113	100.3832967
5.648094	100.3832967
5.673471	100.3815385
5.69726	100.3815385
5.721694	100.3815385
5.746391	100.3832967
5.771462	100.3832967
5.796788	100.3832967
5.824192	100.3832967
5.849905	100.3832967
5.877472	100.3764835
5.903143	100.3764835
5.930703	100.3764835
5.956477	100.3573626
5.983938	100.3573626
6.009607	100.3573626
6.03421	100.3573626
6.061787	100.3314286
6.087464	100.3314286
6.115014	100.3314286
6.141552	100.3314286
6.169375	100.3197802
6.193749	100.3197802
6.218516	100.3197802
6.243079	100.3197802
6.267673	100.2824176
6.292347	100.2824176
6.319806	100.2824176
6.345489	100.2443956
6.373993	100.2443956
6.401703	100.2443956
6.427397	100.2443956
6.451982	100.2432967
6.476565	100.2432967
6.501138	100.2432967
6.525461	100.2432967
6.550339	100.2432967
6.57468	100.2432967
6.602105	100.2432967
6.628109	100.2432967
6.652669	100.2432967
6.680409	100.2432967
6.705909	100.2432967
6.733496	100.2615385
6.759776	100.2615385
6.786727	100.2615385
6.812381	100.2615385
6.840173	100.3123077
6.865642	100.3123077
6.890987	100.3123077
6.917919	100.3123077
6.942846	100.3123077
6.966782	100.3123077
6.991712	100.3123077
7.015646	100.3123077
7.04076	100.3123077
7.065326	100.3123077
7.089802	100.3123077
7.114373	100.3123077
7.138973	100.3123077
7.164688	100.3123077
7.189209	100.3123077
7.21379	100.316044
7.23821	100.316044
7.261869	100.316044
7.290426	100.316044
7.315111	100.3393407
7.340722	100.3393407
7.3683	100.3393407
7.392933	100.3393407
7.417518	100.3562637
7.442852	100.3562637
7.466671	100.3562637
7.492302	100.3562637
7.515806	100.3683516
7.541335	100.3683516
7.569009	100.3683516
7.594696	100.3683516
7.619337	100.4254945
7.644887	100.4254945
7.671983	100.4254945
7.696603	100.4254945
7.724684	100.4347253
7.750309	100.4347253
7.777912	100.4347253
7.803592	100.4347253
7.828148	100.4347253
7.856205	100.4347253
7.880301	100.4347253
7.904865	100.4347253
7.929486	100.4347253
7.953713	100.4347253
7.97861	100.4347253
8.003258	100.3463736
8.027786	100.3463736
8.053432	100.3463736
8.078002	100.3463736
8.105563	100.3120879
8.131257	100.3120879
8.15542	100.3120879
8.180407	100.309011
8.204983	100.309011
8.229952	100.309011
8.25729	100.309011
8.281728	100.278022
8.307463	100.278022
8.331956	100.278022
8.356418	100.278022
8.384272	100.278022
8.409769	100.278022
8.434332	100.278022
8.458989	100.278022
8.483484	100.2637363
8.508142	100.2637363
8.532668	100.2637363
8.557642	100.2637363
8.581802	100.2630769
8.606221	100.2630769
8.631995	100.2630769
8.658522	100.2630769
8.683116	100.278022
8.7086	100.278022
8.73333	100.278022
8.758552	100.278022
8.782429	100.2958242
8.806389	100.2958242
8.831891	100.2958242
8.856313	100.2958242
8.880809	100.3081319
8.907954	100.3081319
8.932964	100.3081319
8.958553	100.3081319
8.986156	100.3081319
9.011849	100.3081319
9.036432	100.3081319
9.063804	100.3081319
9.088718	100.3191209
9.113653	100.3191209
9.137613	100.3191209
9.162014	100.3191209
9.186867	100.3435165
9.211422	100.3435165
9.235708	100.3435165
9.260569	100.3191209
9.285147	100.3191209
9.309723	100.3191209
9.334317	100.3191209
9.358884	100.307033
9.383548	100.307033
9.408008	100.307033
9.432595	100.307033
9.45652	100.307033
9.481791	100.307033
9.508377	100.307033
9.535006	100.307033
9.561003	100.2951648
9.588261	100.2951648
9.613919	100.2951648
9.638502	100.2951648
9.663076	100.2879121
9.689885	100.2879121
9.716181	100.2879121
9.741857	100.2767033
9.768462	100.2767033
9.794327	100.2767033
9.818734	100.2767033
9.843325	100.2767033
9.867868	100.2767033
9.891911	100.2767033
9.920033	100.2767033
9.945688	100.2767033
9.970265	100.2767033
9.994848	100.2767033
10.019436	100.2767033
10.046986	100.2767033
10.073285	100.2767033
10.100007	100.2767033
10.125296	100.2767033
10.150442	100.2767033
10.175297	100.2767033
10.199475	100.2767033
10.225163	100.2767033
10.251771	100.2804396
10.276815	100.2804396
10.301406	100.2804396
10.326611	100.2804396
10.354144	100.2804396
10.379853	100.2804396
10.404433	100.2804396
10.429384	100.2804396
10.45731	100.2804396
10.481161	100.2804396
10.505164	100.2804396
10.53028	100.3065934
10.557236	100.3065934
10.583527	100.3065934
10.608096	100.3065934
10.632691	100.3371429
10.657573	100.3371429
10.681823	100.3371429
10.706426	100.352967
10.731002	100.352967
10.754996	100.352967
10.780159	100.352967
10.806649	100.3610989
10.833883	100.3610989
10.858131	100.3610989
10.882493	100.3610989
10.907582	100.3610989
10.93171	100.3610989
10.958271	100.3610989
10.984926	100.3610989
11.009835	100.352967
11.038155	100.352967
11.063854	100.352967
11.091585	100.352967
11.117094	100.3391209
11.144026	100.3391209
11.170321	100.3391209
11.197735	100.3391209
11.224668	100.3391209
11.250592	100.3391209
11.275565	100.3391209
11.299464	100.3391209
11.324426	100.3391209
11.349493	100.3391209
11.374084	100.3391209
11.398593	100.3312088
11.423167	100.3312088
11.447748	100.3312088
11.472339	100.3312088
11.496875	100.3424176
11.521545	100.3424176
11.546047	100.3424176
11.570618	100.3424176
11.59495	100.3424176
11.619767	100.3424176
11.644346	100.3424176
11.668919	100.3424176
11.693501	100.3312088
11.718069	100.3312088
11.742662	100.3312088
11.766991	100.3312088
11.791783	100.3114286
11.81637	100.3114286
11.840938	100.3114286
11.865526	100.3114286
11.88994	100.2918681
11.914687	100.2918681
11.939215	100.2918681
11.963837	100.2918681
11.988358	100.2918681
12.012969	100.2918681
12.038152	100.2918681
12.066236	100.2918681
12.091968	100.2795604
12.119458	100.2795604
12.14513	100.2795604
12.172671	100.2863736
12.198399	100.2863736
12.225954	100.2863736
12.251631	100.2918681
12.276348	100.2918681
12.3008	100.2918681
12.328354	100.2918681
12.354019	100.3081319
12.381585	100.3081319
12.407182	100.3081319
12.434786	100.3081319
12.460465	100.3162637
12.488303	100.3162637
12.51372	100.3162637
12.541475	100.3162637
12.566997	100.3162637
12.59287	100.3162637
12.619155	100.3162637
12.644076	100.3162637
12.669449	100.3162637
12.693967	100.3162637
12.721532	100.3162637
12.747184	100.3048352
12.774949	100.3048352
12.80045	100.3048352
12.824333	100.3048352
12.848532	100.3048352
12.873499	100.3048352
12.897683	100.3048352
12.922222	100.3048352
12.947878	100.3048352
12.975482	100.3048352
13.001153	100.3048352
13.028713	100.3048352
13.057332	100.3694505
13.083069	100.3694505
13.108438	100.3694505
13.135252	100.3694505
13.160893	100.3705495
13.188454	100.3705495
13.213996	100.3705495
13.240872	100.3705495
13.267395	100.3832967
13.294947	100.3832967
13.320594	100.3832967
13.348776	100.4210989
13.374693	100.4210989
13.401618	100.4210989
13.42558	100.4323077
13.450483	100.4323077
13.475166	100.4323077
13.499804	100.4323077
13.524324	100.4556044
13.548589	100.4556044
13.573317	100.4556044
13.598117	100.4556044
13.622613	100.4556044
13.647491	100.4556044
13.671736	100.4556044
13.696347	100.4556044
13.721349	100.4323077
13.746573	100.4323077
13.775106	100.4323077
13.802838	100.4323077
13.82742	100.4298901
13.852942	100.4298901
13.880695	100.4298901
13.906178	100.3654945
13.933903	100.3654945
13.960017	100.3654945
13.987152	100.3654945
14.012808	100.3654945
14.041021	100.3654945
14.06905	100.3654945
14.094742	100.3654945
14.122043	100.3654945
14.147991	100.3654945
14.175714	100.3654945
14.201231	100.3654945
14.228789	100.3474725
14.257468	100.3474725
14.283114	100.3474725
14.310682	100.3474725
14.336393	100.3474725
14.363947	100.3474725
14.389421	100.3474725
14.417248	100.2402198
14.442842	100.2402198
14.47042	100.2402198
14.496118	100.2402198
14.524362	100.2402198
14.549362	100.2402198
14.576885	100.2402198
14.602626	100.2402198
14.626893	100.2402198
14.6548	100.2402198
14.680443	100.2402198
14.707922	100.2468132
14.73366	100.2468132
14.76125	100.2468132
14.786934	100.2468132
14.814476	100.2558242
14.843133	100.2558242
14.868832	100.2558242
14.896313	100.2859341
14.92236	100.2859341
14.949637	100.2859341
14.975374	100.2859341
14.999916	100.2876923
15.027884	100.2876923
15.053148	100.2876923
15.080285	100.2953846
15.107129	100.2953846
15.133978	100.2953846
15.158707	100.2953846
15.187246	100.2876923
15.212888	100.2876923
15.241642	100.2876923
15.26911	100.2876923
15.293967	100.2876923
15.322118	100.2876923
15.348043	100.2876923
15.372325	100.2782418
15.400317	100.2782418
15.425718	100.2782418
15.450269	100.2782418
15.478553	100.2347253
15.507478	100.2347253
15.531397	100.2347253
15.555334	100.2347253
15.580266	100.2347253
15.605001	100.2347253
15.629541	100.2347253
15.654137	100.2347253
15.678726	100.2347253
15.704393	100.2347253
15.731944	100.2347253
15.758574	100.301978
15.785247	100.301978
15.813863	100.301978
15.839389	100.301978
15.867119	100.301978
15.892657	100.301978
15.920372	100.301978
15.945736	100.301978
15.974788	100.301978
15.999315	100.301978
16.024885	100.301978
16.051423	100.301978
16.077093	100.301978
16.104655	100.301978
16.130387	100.301978
16.157879	100.301978
16.183594	100.301978
16.209216	100.301978
16.235738	100.301978
16.261415	100.2795604
16.289002	100.2795604
16.314611	100.2795604
16.342243	100.2795604
16.367911	100.2795604
16.395439	100.2795604
16.421149	100.2795604
16.445691	100.2494505
16.474271	100.2494505
16.501607	100.2494505
16.526819	100.2353846
16.555246	100.2353846
16.580743	100.2353846
16.608411	100.2353846
16.634112	100.2353846
16.65953	100.2353846
16.686	100.2353846
16.711925	100.2353846
16.739017	100.2353846
16.768178	100.2353846
16.796788	100.2353846
16.825487	100.330989
16.851224	100.330989
16.878786	100.330989
16.907415	100.330989
16.93312	100.4125275
16.960998	100.4125275
16.985961	100.4125275
17.013926	100.4395604
17.039506	100.4395604
17.067244	100.4395604
17.09584	100.4395604
17.125464	100.4395604
17.153127	100.4395604
17.178886	100.4395604
17.20743	100.4395604
17.235094	100.4395604
17.263664	100.4395604
17.292459	100.4395604
17.31815	100.3707692
17.345685	100.3707692
17.374341	100.3707692
17.40302	100.3098901
17.428727	100.3098901
17.455789	100.3098901
17.481964	100.3074725
17.510327	100.3074725
17.538262	100.3074725
17.563881	100.3074725
17.591248	100.2978022
17.620155	100.2978022
17.645093	100.2978022
17.669065	100.2978022
17.693957	100.2978022
17.717922	100.2978022
17.743182	100.2978022
17.767563	100.2978022
17.792118	100.2949451
17.816723	100.2949451
17.841302	100.2949451
17.865588	100.2949451
17.890082	100.287033
17.915028	100.287033
17.940619	100.287033
17.968241	100.287033
17.992861	100.2778022
18.021554	100.2778022
18.047166	100.2778022
18.074428	100.2778022
18.103413	100.2778022
18.128015	100.2778022
18.156757	100.2778022
18.185308	100.2778022
18.211008	100.2778022
18.23556	100.2778022
18.26314	100.2778022
18.288808	100.2802198
18.316214	100.2802198
18.345065	100.2802198
18.370746	100.2817582
18.398291	100.2817582
18.424833	100.2817582
18.451582	100.2817582
18.477231	100.2872527
18.504804	100.2872527
18.530464	100.2872527
18.55779	100.2872527
18.582649	100.2872527
18.611281	100.2872527
18.636935	100.2872527
18.664541	100.2817582
18.68966	100.2817582
18.717618	100.2817582
18.743383	100.2817582
18.770315	100.250989
18.79612	100.250989
18.825244	100.250989
18.85296	100.250989
18.881623	100.2492308
18.908102	100.2492308
18.934755	100.2492308
18.963481	100.2202198
18.991434	100.2202198
19.017908	100.2202198
19.045442	100.2164835
19.074474	100.2164835
19.102778	100.2164835
19.131679	100.2164835
19.15708	100.2202198
19.184706	100.2202198
19.210241	100.2202198
19.237962	100.2336264
19.266626	100.2336264
19.291636	100.2336264
19.319842	100.2336264
19.34857	100.2336264
19.375245	100.2336264
19.401782	100.2336264
19.426929	100.2336264
19.455036	100.24
19.4837	100.24
19.509471	100.24
19.536896	100.2410989
19.565596	100.2410989
19.592154	100.2410989
19.618883	100.2428571
19.647516	100.2428571
19.676236	100.2428571
19.701874	100.2428571
19.729741	100.243956
19.75467	100.243956
19.778607	100.243956
19.802573	100.243956
19.827721	100.2514286
19.852315	100.2514286
19.876907	100.2514286
19.90153	100.2514286
19.926555	100.3072527
19.950633	100.3072527
19.975227	100.3072527
19.999535	100.3072527
20.024483	100.3527473
20.048926	100.3527473
20.074483	100.3527473
20.098075	100.3527473
20.122664	100.3527473
20.147225	100.3527473
20.171827	100.3527473
20.196377	100.3527473
20.221586	100.3527473
20.245532	100.3527473
20.269789	100.3527473
20.294672	100.3527473
20.319226	100.3292308
20.343696	100.3292308
20.368405	100.3292308
20.392975	100.3292308
20.417472	100.3107692
20.442138	100.3107692
20.466697	100.3107692
20.491242	100.3107692
20.515832	100.3107692
20.54045	100.3107692
20.564986	100.3107692
20.589507	100.3107692
20.614139	100.3107692
20.639992	100.3107692
20.667389	100.3107692
20.696014	100.3254945
20.724908	100.3254945
20.750404	100.3254945
20.777981	100.3254945
20.804675	100.3263736
20.831237	100.3263736
20.859883	100.3263736
20.885381	100.3263736
20.913105	100.3263736
20.941487	100.3263736
20.967481	100.3263736
20.995045	100.3395604
21.020765	100.3395604
21.048744	100.3395604
21.074904	100.3395604
21.101544	100.3496703
21.130158	100.3496703
21.158854	100.3496703
21.18456	100.3613187
21.212102	100.3613187
21.240752	100.3613187
21.269463	100.3850549
21.295134	100.3850549
21.319727	100.3613187
21.347254	100.3613187
21.37303	100.3613187
21.400522	100.3613187
21.426033	100.3613187
21.453439	100.3613187
21.479442	100.3613187
21.506858	100.3613187
21.533228	100.3613187
21.560279	100.3613187
21.585946	100.358022
21.610359	100.358022
21.638082	100.358022
21.663776	100.358022
21.69131	100.3547253
21.717004	100.3547253
21.742263	100.3547253
21.7692	100.3547253
21.794749	100.3547253
21.822786	100.3547253
21.850737	100.3547253
21.875657	100.3534066
21.899594	100.3534066
21.924596	100.3534066
21.948531	100.3534066
21.973522	100.3534066
21.998568	100.3534066
22.023099	100.3534066
22.047645	100.3534066
22.072012	100.3125275
22.096814	100.3125275
22.121597	100.3125275
22.145952	100.3125275
22.170528	100.3125275
22.195131	100.3125275
22.219686	100.3125275
22.244267	100.3125275
22.268829	100.3125275
22.29342	100.3125275
22.31799	100.3125275
22.342437	100.3395604
22.367124	100.3395604
22.391705	100.3395604
22.416292	100.3395604
22.440183	100.3395604
22.465392	100.3395604
22.490021	100.3395604
22.514606	100.3395604
22.539117	100.3395604
22.563731	100.3395604
22.587981	100.3395604
22.612893	100.3395604
22.63745	100.358022
22.662047	100.358022
22.686585	100.358022
22.710971	100.358022
22.735758	100.358022
22.760327	100.358022
22.784918	100.358022
22.809482	100.358022
22.834047	100.3804396
22.858723	100.3804396
22.882938	100.3804396
22.907891	100.3804396
22.932367	100.4424176
22.956865	100.4424176
22.981523	100.4424176
23.005732	100.4424176
23.030775	100.4424176
23.055222	100.4424176
23.079233	100.4424176
23.104352	100.4424176
23.129661	100.4424176
23.157435	100.4424176
23.1833	100.4424176
23.210744	100.4424176
23.236522	100.4296703
23.264101	100.4296703
23.289337	100.4296703
23.317369	100.3615385
23.346003	100.3615385
23.371716	100.3615385
23.396678	100.3615385
23.424706	100.3140659
23.452667	100.3140659
23.478208	100.3140659
23.50541	100.3118681
23.531494	100.3118681
23.555261	100.3118681
23.580204	100.3118681
23.60414	100.3118681
23.628645	100.3118681
23.653203	100.3118681
23.677766	100.3118681
23.702366	100.3118681
23.726939	100.3118681
23.751505	100.3118681
23.776083	100.3118681
23.800638	100.3118681
23.824619	100.3118681
23.849833	100.3118681
23.874436	100.3118681
23.898965	100.3413187
23.923546	100.3413187
23.9481	100.3413187
23.972557	100.3413187
23.996522	100.3463736
24.02142	100.3463736
24.046356	100.3463736
24.070993	100.3463736
24.095544	100.3958242
24.120145	100.3958242
24.144773	100.3958242
24.169342	100.3958242
24.19393	100.4169231
24.218375	100.4169231
24.24303	100.4169231
24.268685	100.4169231
24.29622	100.4169231
24.321945	100.4169231
24.349506	100.4169231
24.375036	100.4169231
24.403262	100.4169231
24.428429	100.4169231
24.455939	100.4169231
24.480931	100.3248352
24.506312	100.3248352
24.534638	100.3248352
24.560561	100.3248352
24.587057	100.3228571
24.612733	100.3228571
24.640973	100.3228571
24.668971	100.3228571
24.694654	100.3210989
24.722224	100.3210989
24.747896	100.3210989
24.775419	100.3210989
24.801148	100.2973626
24.828719	100.2973626
24.85734	100.2973626
24.883456	100.289011
24.91064	100.289011
24.936296	100.289011
24.960546	100.289011
24.988454	100.289011
25.014126	100.289011
25.040903	100.289011
25.067369	100.289011
25.094593	100.289011
25.120564	100.289011
25.148118	100.289011
25.173194	100.3081319
25.201426	100.3081319
25.227035	100.3081319
25.251683	100.3083516
25.279223	100.3083516
25.30492	100.3083516
25.329504	100.3083516
25.35797	100.3136264
25.385738	100.3136264
25.411293	100.3136264
25.438964	100.3136264
25.464483	100.3147253
25.4922	100.3147253
25.517919	100.3147253
25.544959	100.3971429
25.570228	100.3971429
25.594657	100.3971429
25.619222	100.3971429
25.645924	100.4098901
25.673192	100.4098901
25.701094	100.4098901
25.726784	100.4098901
25.751352	100.4098901
25.778923	100.4098901
25.804631	100.4098901
25.832193	100.4098901
25.858542	100.4098901
25.885467	100.4098901
25.909803	100.4098901
25.934597	100.4098901
25.959226	100.4098901
25.98484	100.4098901
26.012399	100.4098901
26.037546	100.4098901
26.062653	100.4098901
26.090266	100.4098901
26.115211	100.4098901
26.143181	100.4131868
26.168083	100.4131868
26.192992	100.4131868
26.216926	100.4131868
26.241102	100.4131868
26.266334	100.4131868
26.290299	100.4131868
26.315485	100.418022
26.341087	100.418022
26.365551	100.418022
26.389909	100.418022
26.41787	100.4230769
26.443668	100.4230769
26.471127	100.4230769
26.496785	100.4230769
26.52468	100.4362637
26.553027	100.4362637
26.578732	100.4362637
26.605931	100.4362637
26.631966	100.4362637
26.656744	100.4362637
26.683846	100.4362637
26.709676	100.4362637
26.737346	100.4362637
26.763018	100.4362637
26.791347	100.4362637
26.819251	100.4362637
26.844921	100.4362637
26.872762	100.4362637
26.898196	100.4158242
26.925734	100.4158242
26.951395	100.4158242
26.978994	100.4158242
27.004677	100.4138462
27.032236	100.4138462
27.057822	100.4138462
27.085719	100.4138462
27.110655	100.4004396
27.135595	100.4004396
27.163311	100.4004396
27.187912	100.4004396
27.212468	100.4004396
27.237064	100.4004396
27.261607	100.4004396
27.290392	100.4004396
27.315962	100.4004396
27.343529	100.4004396
27.372189	100.4004396
27.397882	100.4037363
27.425521	100.4037363
27.451122	100.4037363
27.478688	100.4037363
27.504347	100.4037363
27.532006	100.4037363
27.557199	100.4037363
27.581517	100.4037363
27.605195	100.4037363
27.630014	100.4037363
27.654346	100.4037363
27.678874	100.3806593
27.703923	100.3806593
27.728534	100.3806593
27.753426	100.3806593
27.781355	100.3542857
27.807221	100.3542857
27.830938	100.3542857
27.855431	100.3542857
27.88008	100.3169231
27.905524	100.3169231
27.930689	100.3169231
27.957848	100.3169231
27.983573	100.3169231
28.00897	100.3169231
28.035745	100.3169231
28.061422	100.3169231
28.088965	100.3169231
28.114553	100.3169231
28.1422	100.3169231
28.167866	100.3169231
28.236431	100.3169231
28.262086	100.3252747
28.289979	100.3252747
28.318904	100.3252747
28.343835	100.3252747
28.367768	100.3498901
28.391735	100.3498901
28.416598	100.3498901
28.441298	100.3498901
28.465809	100.3534066
28.491367	100.3534066
28.51496	100.3534066
28.539515	100.3534066
28.564078	100.3628571
28.588711	100.3628571
28.613258	100.3628571
28.63783	100.3628571
28.662392	100.3628571
28.686987	100.3628571
28.711759	100.3628571
28.736162	100.3628571
28.7607	100.3628571
28.785241	100.3628571
28.80986	100.3628571
28.834409	100.3628571
28.85905	100.3628571
28.883568	100.3628571
28.908132	100.3628571
28.932729	100.3628571
28.958053	100.3531868
28.98186	100.3531868
29.006443	100.3531868
29.030976	100.3448352
29.055501	100.3448352
29.080212	100.3448352
29.104839	100.3448352
29.129278	100.3378022
29.153903	100.3378022
29.178751	100.3378022
29.203036	100.3378022
29.227626	100.3378022
29.252191	100.3378022
29.276777	100.3378022
29.301337	100.3378022
29.326041	100.3430769
29.350492	100.3430769
29.375029	100.3430769
29.400678	100.3430769
29.424735	100.3448352
29.448797	100.3448352
29.474375	100.3448352
29.497937	100.3448352
29.522558	100.3973626
29.547076	100.3973626
29.571575	100.3973626
29.59624	100.3973626
29.620832	100.4347253
29.645389	100.4347253
29.669965	100.4347253
29.694424	100.4347253
29.720193	100.4347253
29.744782	100.4347253
29.772393	100.4347253
29.800988	100.4347253
29.826636	100.4347253
29.854259	100.4347253
29.879931	100.4347253
29.908448	100.3923077
29.936219	100.3923077
29.961852	100.3923077
29.989514	100.3923077
30.015066	100.3789011
30.042649	100.3789011
30.068331	100.3789011
30.095888	100.3789011
30.124528	100.3789011
30.150284	100.3789011
30.177809	100.3789011
30.203351	100.3923077
30.231063	100.3923077
30.256929	100.3923077
30.284323	100.3923077
30.310092	100.4628571
30.337511	100.4628571
30.363221	100.4628571
30.390987	100.5145055
30.416454	100.5145055
30.444406	100.5145055
30.468324	100.5145055
30.49326	100.5145055
30.517194	100.5145055
30.542325	100.5145055
30.566993	100.5145055
30.591547	100.5145055
30.616061	100.5145055
30.640921	100.5145055
30.665186	100.5145055
30.689793	100.4487912
30.714362	100.4487912
30.738963	100.4487912
30.763492	100.4487912
30.788537	100.4487912
30.812692	100.4487912
30.837248	100.4487912
30.86207	100.4305495
30.88637	100.4305495
31.009258	100.4305495
31.034958	100.4305495
31.059568	100.4305495
31.084085	100.4305495
31.11112	100.4305495
31.137314	100.4305495
31.164912	100.4305495
31.191428	100.4305495
31.218396	100.4305495
31.242744	100.4305495
31.267296	100.4305495
31.29188	100.4305495
31.316329	100.4305495
31.341271	100.4305495
31.366697	100.4010989
31.39204	100.4010989
31.418856	100.4010989
31.444539	100.4010989
31.472244	100.3608791
31.497774	100.3608791
31.525474	100.3608791
31.55058	100.3608791
31.57857	100.3608791
31.604284	100.3608791
31.628852	100.3608791
31.656388	100.3608791
31.682081	100.3608791
31.707572	100.3608791
31.73421	100.3608791
31.758897	100.4263736
31.784444	100.4263736
31.812035	100.4263736
31.837719	100.4263736
31.86525	100.4263736
31.891812	100.4263736
31.918544	100.4263736
31.943464	100.4263736
31.971775	100.4263736
31.997438	100.4263736
32.024857	100.4263736
32.050704	100.3973626
32.078256	100.3973626
32.103952	100.3973626
32.131515	100.3949451
32.158107	100.3949451
32.184779	100.3949451
32.210435	100.3949451
32.237722	100.381978
32.263667	100.381978
32.291445	100.381978
32.316923	100.381978
32.344488	100.3782418
32.370187	100.3782418
32.397752	100.3782418
32.424393	100.3534066
32.450982	100.3534066
32.47644	100.3534066
32.504206	100.3534066
32.529899	100.3057143
32.558243	100.3057143
32.586159	100.3057143
32.610097	100.3057143
32.635027	100.3057143
32.659961	100.3057143
32.684421	100.3057143
32.709098	100.3057143
32.73357	100.3057143
32.758107	100.3057143
32.782764	100.3057143
32.807653	100.3057143
32.831894	100.3430769
32.856477	100.3430769
32.881046	100.3430769
32.90556	100.3430769
32.931193	100.3940659
32.95587	100.3940659
32.979925	100.3940659
33.007961	100.443956
33.033691	100.443956
33.059177	100.443956
33.085788	100.443956
33.110439	100.4505495
33.135434	100.4505495
33.160663	100.4505495
33.185277	100.4505495
33.210516	100.4527473
33.237385	100.4527473
33.262338	100.4527473
33.287619	100.4527473
33.312207	100.4683516
33.336546	100.4683516
33.361335	100.4683516
33.385541	100.4683516
33.410504	100.4734066
33.435085	100.4734066
33.460003	100.4734066
33.483198	100.4734066
33.508163	100.4734066
33.532271	100.4734066
33.556845	100.4734066
33.581429	100.4734066
33.606631	100.4683516
33.631702	100.4683516
33.655642	100.4683516
33.68018	100.4683516
33.704296	100.4432967
33.728903	100.4432967
33.757494	100.4432967
33.783275	100.4204396
33.810775	100.4204396
33.836015	100.4204396
33.859946	100.4204396
33.885606	100.4204396
33.910185	100.4204396
33.934767	100.4204396
33.959436	100.4204396
33.986899	100.4204396
34.012582	100.4204396
34.040125	100.4204396
34.065841	100.4204396
34.090113	100.4021978
34.115956	100.4021978
34.14254	100.4021978
34.167134	100.4021978
34.192657	100.4021978
34.217382	100.4021978
34.241775	100.4021978
34.26653	100.4824176
34.291968	100.4824176
34.315689	100.4824176
34.3399	100.4824176
34.363849	100.4824176
34.388304	100.4824176
34.413178	100.4824176
34.438555	100.4824176
34.462036	100.4824176
34.487659	100.4336264
34.511207	100.4336264
34.535683	100.4336264
34.56033	100.4336264
34.584901	100.4336264
34.609485	100.4336264
34.634058	100.4336264
34.659819	100.4336264
34.683169	100.4336264
34.708043	100.4336264
34.731977	100.4336264
34.752922	100.4336264
34.772866	100.4336264
34.793789	100.4336264
34.814297	100.4336264
34.834762	100.4336264
34.855531	100.4274725
34.875698	100.4274725
34.896189	100.4274725
34.916672	100.4274725
34.937184	100.4274725
34.957179	100.4021978
34.978192	100.4021978
34.998675	100.4021978
35.019051	100.4021978
35.039558	100.4021978
35.063735	100.3854945
35.088827	100.3854945
35.109199	100.3854945
35.13373	100.3854945
35.158243	100.3854945
35.178816	100.3854945
35.203315	100.3854945
35.227956	100.3854945
35.252511	100.3854945
35.277079	100.3854945
35.302119	100.3854945
35.325959	100.3854945
35.350788	100.4182418
35.37521	100.4182418
35.399958	100.4182418
35.425006	100.4182418
35.449172	100.4268132
35.47471	100.4268132
35.498254	100.4268132
35.523354	100.4268132
35.547623	100.4268132
35.571964	100.4268132
35.592415	100.4268132
35.617021	100.4268132
35.642576	100.4182418
35.666205	100.4182418
35.691595	100.4182418
35.716405	100.4182418
35.740912	100.4092308
35.764511	100.4092308
35.790028	100.4092308
35.81423	100.4092308
35.838751	100.4092308
35.862789	100.4092308
35.887351	100.4092308
35.911923	100.4092308
35.936509	100.4092308
35.961251	100.4092308
35.985665	100.4092308
36.010684	100.4092308
36.034946	100.4142857
36.059345	100.4142857
36.083975	100.4142857
36.108259	100.4142857
36.133134	100.4797802
36.157908	100.4797802
36.182406	100.4797802
36.207878	100.4993407
36.231596	100.4993407
36.256692	100.4993407
36.28079	100.4993407
36.305443	100.5024176
36.329715	100.5024176
36.354284	100.5024176
36.378836	100.5024176
36.403455	100.5217582
36.428	100.5217582
36.452603	100.5217582
36.477092	100.5217582
36.501723	100.5217582
36.526284	100.5217582
36.550857	100.5217582
36.575504	100.5217582
36.600033	100.5217582
36.625315	100.5217582
36.649147	100.5217582
36.674785	100.5217582
36.698352	100.5151648
36.723505	100.5151648
36.747481	100.5151648
36.772084	100.5151648
36.796546	100.5032967
36.821478	100.5032967
36.845444	100.5032967
36.866358	100.5032967
36.886331	100.4727473
36.907233	100.4727473
36.927779	100.4727473
36.952251	100.4727473
36.97683	100.4727473
36.997344	100.4727473
37.021884	100.4727473
37.046446	100.4727473
37.066973	100.450989
37.091619	100.450989
37.116085	100.450989
37.141605	100.450989
37.165215	100.450989
37.190267	100.450989
37.214404	100.450989
37.240094	100.450989
37.263557	100.450989
37.288132	100.450989
37.313781	100.450989
37.337865	100.450989
37.362804	100.450989
37.386455	100.441978
37.410971	100.441978
37.435583	100.441978
37.460201	100.441978
37.48529	100.4204396
37.509298	100.4204396
37.533871	100.4204396
37.558748	100.4204396
37.583028	100.4116484
37.608296	100.4116484
37.632199	100.4116484
37.658656	100.4116484
37.682418	100.4116484
37.706729	100.4116484
37.730479	100.4116484
37.755774	100.4116484
37.780148	100.4116484
37.805268	100.4116484
37.830149	100.4116484
37.854062	100.4162637
37.877929	100.4162637
37.90248	100.4162637
37.927067	100.4162637
37.951658	100.4459341
37.976196	100.4459341
38.000792	100.4459341
38.025362	100.4459341
38.049944	100.4459341
38.074462	100.4459341
38.099105	100.4459341
38.124086	100.4459341
38.149321	100.4459341
38.173546	100.4459341
38.197416	100.4459341
38.22197	100.4459341
38.246557	100.4586813
38.271131	100.4586813
38.295692	100.4586813
38.321367	100.4586813
38.344872	100.4586813
38.369363	100.4586813
38.393995	100.4586813
38.418555	100.4586813
38.443202	100.4043956
38.467741	100.4043956
38.493126	100.4043956
38.516799	100.4043956
38.541721	100.3846154
38.566006	100.3846154
38.586521	100.3846154
38.611032	100.3846154
38.631886	100.3846154
38.656702	100.3846154
38.680646	100.3846154
38.705269	100.3846154
38.729842	100.3786813
38.75545	100.3786813
38.780098	100.3786813
38.804639	100.3786813
38.828195	100.3786813
38.8527	100.3786813
38.877263	100.3786813
38.901835	100.3786813
38.927106	100.3786813
38.951033	100.3417582
38.974967	100.3417582
38.99993	100.3417582
39.020464	100.3417582
39.040446	100.3362637
39.061693	100.3362637
39.082184	100.3362637
39.102619	100.3578022
39.123044	100.3578022
39.143511	100.3578022
39.16803	100.3578022
39.192676	100.3578022
39.217224	100.3578022
39.241765	100.3578022
39.266513	100.3578022
39.29209	100.3578022
39.315325	100.3578022
39.341143	100.3578022
39.365614	100.3578022
39.388921	100.3578022
39.413829	100.4046154
39.438415	100.4046154
39.463	100.4046154
39.488628	100.4046154
39.512193	100.4065934
39.53671	100.4065934
39.561301	100.4065934
39.58587	100.4065934
39.61045	100.4621978
39.635026	100.4621978
39.660331	100.4621978
39.684195	100.4621978
39.708668	100.4621978
39.733318	100.4621978
39.75803	100.4621978
39.783567	100.4621978
39.808068	100.4621978
39.832536	100.4621978
39.85692	100.4621978
39.880989	100.4621978
39.905696	100.4243956
39.929919	100.4243956
39.955584	100.4243956
39.979053	100.4243956
40.003641	100.4162637
40.028194	100.4162637
40.052791	100.4162637
40.077374	100.4162637
40.101637	100.412967
40.127455	100.412967
40.151103	100.412967
40.175688	100.412967
40.200238	100.3947253
40.225046	100.3947253
40.250444	100.3947253
40.274986	100.3947253
40.298552	100.3947253
40.323638	100.3947253
40.347709	100.3947253
40.372363	100.3947253
40.396841	100.3947253
40.422547	100.3947253
40.445993	100.3947253
40.47148	100.3947253
40.495191	100.4727473
40.520361	100.4727473
40.544892	100.4727473
40.568848	100.4727473
40.593421	100.4758242
40.617989	100.4758242
40.642539	100.4758242
40.667191	100.509011
40.692574	100.509011
40.716317	100.509011
40.741755	100.509011
40.765473	100.509011
40.791032	100.509011
40.814627	100.509011
40.839207	100.509011
40.863763	100.509011
40.888495	100.509011
40.912916	100.509011
40.937491	100.509011
40.961741	100.4949451
40.986625	100.4949451
41.011704	100.4949451
41.035598	100.4949451
41.06081	100.4949451
41.085464	100.4949451
41.109437	100.4949451
41.133331	100.4949451
41.154277	100.4949451
41.175219	100.4949451
41.195538	100.4949451
41.216277	100.4949451
41.236554	100.4949451
41.257047	100.4949451
41.277535	100.469011
41.297916	100.469011
41.318408	100.469011
41.339046	100.469011
41.359342	100.469011
41.379838	100.469011
41.40033	100.469011
41.420782	100.469011
41.440673	100.4764835
41.461755	100.4764835
41.482208	100.4764835
41.502722	100.4764835
41.523163	100.4764835
41.543623	100.4764835
41.564163	100.469011
41.584642	100.469011
41.604656	100.469011
41.625573	100.469011
41.646067	100.4457143
41.666531	100.4457143
41.687011	100.4457143
41.707348	100.4457143
41.727982	100.4457143
41.749541	100.4215385
41.774053	100.4215385
41.798694	100.4215385
41.822111	100.4215385
41.846757	100.4215385
41.871341	100.4215385
41.896802	100.4215385
41.921333	100.4215385
41.946029	100.4215385
41.969622	100.4215385
41.994193	100.4215385
42.018783	100.4215385
42.043335	100.4193407
42.067913	100.4193407
42.092462	100.4193407
42.117188	100.4193407
42.141754	100.4193407
42.166236	100.4193407
42.191731	100.4193407
42.215396	100.4193407
42.240923	100.4193407
42.265616	100.4193407
42.290143	100.4193407
42.313787	100.4193407
42.338262	100.4193407
42.363402	100.4193407
42.387391	100.4193407
42.411965	100.4193407
42.436544	100.4193407
42.461114	100.4193407
42.4857	100.4193407
42.510263	100.4215385
42.53486	100.4215385
42.559407	100.4215385
42.584346	100.4215385
42.60851	100.4215385
42.633186	100.4215385
42.658422	100.4215385
42.68338	100.4215385
42.70766	100.4215385
42.731692	100.4215385
42.755966	100.4215385
42.7806	100.4215385
42.805188	100.3973626
42.829732	100.3973626
42.854338	100.3973626
42.87966	100.3973626
42.903598	100.3551648
42.928923	100.3551648
42.952626	100.3551648
42.977341	100.3551648
43.002282	100.3549451
43.026158	100.3549451
43.050899	100.3549451
43.075405	100.3549451
43.10001	100.3496703
43.124074	100.3496703
43.149204	100.3496703
43.173775	100.3496703
43.19831	100.3338462
43.222276	100.3338462
43.247206	100.3338462
43.268115	100.3338462
43.288092	100.3338462
43.308947	100.3496703
43.329427	100.3496703
43.353961	100.3496703
43.37508	100.3496703
43.399057	100.3496703
43.423274	100.3496703
43.44821	100.3496703
43.472657	100.301978
43.497363	100.301978
43.522864	100.301978
43.546517	100.301978
43.571093	100.301978
43.595654	100.3571429
43.620235	100.3571429
43.644736	100.3571429
43.669388	100.3571429
43.694206	100.3610989
43.718146	100.3610989
43.742161	100.3610989
43.763584	100.3610989
43.788166	100.3635165
43.808809	100.3635165
43.833232	100.3635165
43.858468	100.3635165
43.882195	100.3610989
43.906925	100.3610989
43.931489	100.3610989
43.957189	100.3610989
43.980675	100.3610989
44.005231	100.3610989
44.029802	100.3610989
44.054387	100.3610989
44.079652	100.3635165
44.103544	100.3635165
44.128511	100.3635165
44.152697	100.3635165
44.177256	100.3635165
44.201855	100.3635165
44.226412	100.3635165
44.251091	100.3635165
44.275519	100.3978022
44.300166	100.3978022
44.325124	100.3978022
44.349231	100.3978022
44.375495	100.3978022
44.398439	100.3978022
44.422979	100.3978022
44.447595	100.3978022
44.47298	100.3978022
44.49673	100.3978022
44.521311	100.3978022
44.545882	100.3896703
44.570465	100.3896703
44.595033	100.3896703
44.619592	100.3896703
44.644187	100.378022
44.668765	100.378022
44.693336	100.378022
44.718938	100.378022
44.742491	100.378022
44.767726	100.378022
44.791816	100.378022
44.816175	100.378022
44.841698	100.3896703
44.865354	100.3896703
44.889913	100.3896703
44.914488	100.3896703
44.939146	100.418022
44.963646	100.418022
44.988649	100.418022
45.012586	100.418022
45.037385	100.418022
45.061954	100.418022
45.086514	100.418022
45.111115	100.418022
45.135672	100.418022
45.160447	100.418022
45.184825	100.418022
45.20935	100.418022
45.233979	100.4116484
45.258485	100.4116484
45.283168	100.4116484
45.308489	100.4116484
45.332421	100.4116484
45.356357	100.4116484
45.377291	100.4116484
45.39715	100.4116484
45.418095	100.4116484
45.439094	100.4116484
45.459315	100.4116484
45.479731	100.4116484
45.50019	100.4116484
45.520658	100.4116484
45.545123	100.4116484
45.565743	100.4116484
45.590276	100.4116484
45.614864	100.4116484
45.639301	100.4116484
45.659945	100.4116484
45.68403	100.4116484
45.709072	100.3857143
45.733632	100.3857143
45.758474	100.3857143
45.782786	100.3857143
45.803298	100.3857143
45.827838	100.3498901
45.85185	100.3498901
45.87298	100.3498901
45.897483	100.3498901
45.922039	100.3426374
45.946582	100.3426374
45.967174	100.3426374
45.99161	100.3426374
46.016243	100.3393407
46.036765	100.3393407
46.061296	100.3393407
46.081823	100.3393407
46.106	100.3243956
46.126867	100.3243956
46.151396	100.3243956
46.172565	100.3243956
46.196475	100.3074725
46.221018	100.3074725
46.241824	100.3074725
46.266097	100.3074725
46.290653	100.3074725
46.31503	100.3074725
46.335763	100.3074725
46.360292	100.3074725
46.384863	100.3074725
46.405874	100.3074725
46.429914	100.3074725
46.454498	100.3074725
46.479069	100.3074725
46.50361	100.332967
46.528199	100.332967
46.55279	100.332967
46.57738	100.332967
46.601976	100.3610989
46.626583	100.3610989
46.651108	100.3610989
46.676235	100.3610989
46.700277	100.3692308
46.725613	100.3692308
46.749964	100.3692308
46.775014	100.3718681
46.798591	100.3718681
46.823761	100.3718681
46.847722	100.3718681
46.872742	100.3736264
46.896874	100.3736264
46.921458	100.3736264
46.946025	100.3736264
46.971438	100.3901099
46.996213	100.3901099
47.019876	100.3901099
47.045024	100.3901099
47.068898	100.4498901
47.093542	100.4498901
47.118045	100.4498901
47.142871	100.4498901
47.167309	100.5120879
47.191881	100.5120879
47.216753	100.5120879
47.241868	100.5120879
47.265509	100.5120879
47.290774	100.5120879
47.314641	100.5120879
47.339226	100.5120879
47.363771	100.5120879
47.38838	100.5120879
47.414019	100.5120879
47.438411	100.5120879
47.46233	100.4813187
47.486274	100.4813187
47.507213	100.4813187
47.527162	100.4813187
47.548095	100.4813187
47.568573	100.4813187
47.589188	100.4813187
47.609616	100.4813187
47.630003	100.4813187
47.65455	100.4813187
47.679014	100.4813187
47.70371	100.4813187
47.725193	100.4813187
47.748793	100.5114286
47.775114	100.5114286
47.79905	100.5114286
47.822441	100.5114286
47.847087	100.5114286
47.871668	100.5114286
47.897317	100.5114286
47.921892	100.5114286
47.946885	100.5197802
47.971073	100.5197802
47.995368	100.5197802
48.019175	100.5197802
48.043692	100.5114286
48.068274	100.5114286
48.092901	100.5114286
48.118525	100.5114286
48.142895	100.5074725
48.166566	100.5074725
48.191887	100.5074725
48.216588	100.5074725
48.242453	100.4931868
48.265943	100.4931868
48.29035	100.4931868
48.314002	100.4931868
48.33859	100.5074725
48.363539	100.5074725
48.387708	100.5074725
48.408553	100.5074725
48.432759	100.5074725
48.457341	100.5074725
48.481911	100.5074725
48.506486	100.5074725
48.531108	100.4681319
48.555666	100.4681319
48.580249	100.4681319
48.604822	100.4681319
48.629373	100.4681319
48.653975	100.4681319
48.678525	100.4681319
48.703173	100.4681319
48.727688	100.5151648
48.752272	100.5151648
48.777066	100.5151648
48.802476	100.5151648
48.826236	100.5195604
48.850533	100.5195604
48.875255	100.5195604
48.899717	100.5195604
48.925243	100.4553846
48.948873	100.4553846
48.974873	100.4553846
48.999089	100.4553846
49.022525	100.4553846
49.047174	100.4553846
49.071743	100.4553846
49.096742	100.4553846
49.121968	100.4512088
49.145377	100.4512088
49.170041	100.4512088
49.194881	100.4512088
49.219172	100.4452747
49.243767	100.4452747
49.268323	100.4452747
49.292876	100.4452747
49.317619	100.4358242
49.341918	100.4358242
49.36662	100.4358242
49.391928	100.4358242
49.415775	100.4358242
49.442039	100.4358242
49.466003	100.4358242
49.490461	100.4452747
49.514397	100.4452747
49.53931	100.4452747
49.563733	100.4452747
49.587724	100.4762637
49.613601	100.4762637
49.636568	100.4762637
49.657314	100.4762637
49.677295	100.4764835
49.698461	100.4764835
49.718837	100.4764835
49.739216	100.4764835
49.759899	100.4764835
49.780263	100.4764835
49.804859	100.4764835
49.825361	100.4764835
49.849903	100.4764835
49.875462	100.4764835
49.900173	100.4762637
49.924685	100.4762637
49.948244	100.4762637
49.97283	100.4762637
49.997392	100.3951648
50.022681	100.3951648
50.046929	100.3951648
50.071162	100.3951648
50.095648	100.3621978
50.116147	100.3621978
50.140725	100.3621978
50.165285	100.3621978
50.186674	100.3547253
50.210375	100.3547253
50.234948	100.3547253
50.259615	100.3547253
50.284097	100.3421978
50.308457	100.3421978
50.33324	100.3421978
50.358887	100.3421978
50.38347	100.2784615
50.407984	100.2784615
50.431507	100.2784615
50.45604	100.2784615
50.480565	100.2784615
50.506021	100.2784615
50.53043	100.2784615
50.555351	100.2784615
50.580221	100.2784615
50.603579	100.2784615
50.628171	100.2784615
50.652703	100.3
50.677742	100.3
50.701867	100.3
50.72685	100.3
50.750995	100.3428571
50.77629	100.3428571
50.800173	100.3428571
50.825309	100.3428571
50.849939	100.3692308
50.874877	100.3692308
50.898436	100.3692308
50.91896	100.3692308
50.943722	100.3692308
50.968067	100.3692308
50.992958	100.3692308
51.017225	100.3692308
51.041979	100.3692308
51.067305	100.3692308
51.092239	100.3692308
51.115559	100.3692308
51.14122	100.3276923
51.164711	100.3276923
51.191307	100.3276923
51.214929	100.3276923
51.238389	100.2454945
51.262973	100.2454945
51.287557	100.2454945
51.312172	100.2454945
51.336712	100.2184615
51.361782	100.2184615
51.385872	100.2184615
51.410346	100.2184615
51.434996	100.2184615
51.460018	100.2184615
51.483838	100.2184615
51.509643	100.2184615
51.533214	100.2184615
51.558151	100.2184615
51.582474	100.2184615
51.608065	100.2184615
51.631612	100.2457143
51.657217	100.2457143
51.681831	100.2457143
51.70625	100.2457143
51.730187	100.2492308
51.755122	100.2492308
51.780038	100.2492308
51.803974	100.2492308
51.827914	100.2804396
51.848855	100.2804396
51.869153	100.2804396
51.889482	100.2804396
51.910224	100.2804396
51.93069	100.3054945
51.951081	100.3054945
51.971516	100.3054945
51.992028	100.3054945
52.012504	100.3358242
52.032993	100.3358242
52.053555	100.3358242
52.073945	100.3358242
52.098121	100.3512088
52.123723	100.3512088
52.147683	100.3512088
52.173473	100.3512088
52.197492	100.3512088
52.221328	100.3778022
52.245967	100.3778022
52.271022	100.3778022
52.296236	100.3778022
52.319711	100.3778022
52.345246	100.3778022
52.368866	100.3778022
52.394021	100.3778022
52.418014	100.3778022
52.442617	100.3778022
52.468205	100.3778022
52.492495	100.3778022
52.516292	100.3714286
52.54188	100.3714286
52.565473	100.3714286
52.590512	100.3714286
52.614605	100.3613187
52.639371	100.3613187
52.66376	100.3613187
52.68927	100.3613187
52.712777	100.3391209
52.737499	100.3391209
52.762713	100.3391209
52.786646	100.3391209
52.811138	100.3272527
52.83166	100.3272527
52.852141	100.3272527
52.8736	100.3272527
52.897195	100.3272527
52.921788	100.3272527
52.947079	100.3272527
52.972008	100.3272527
52.995525	100.3272527
53.0201	100.3272527
53.044656	100.3272527
53.069237	100.3272527
53.094678	100.3272527
53.118392	100.3272527
53.143025	100.3272527
53.16752	100.3272527
53.192172	100.3523077
53.216658	100.3523077
53.242028	100.3523077
53.265837	100.3523077
53.291135	100.3734066
53.314978	100.3734066
53.339615	100.3734066
53.36415	100.3734066
53.388673	100.3734066
53.413248	100.3734066
53.437823	100.3734066
53.458682	100.3734066
53.482875	100.3734066
53.508213	100.3734066
53.532066	100.3734066
53.556621	100.3734066
53.581078	100.3516484
53.605746	100.3516484
53.629699	100.3516484
53.650852	100.3516484
53.675358	100.3356044
53.699993	100.3356044
53.723929	100.3356044
53.744872	100.3356044
53.765764	100.3356044
53.785988	100.3356044
53.806436	100.3356044
53.826941	100.3356044
53.847422	100.3356044
53.867735	100.3356044
53.887685	100.3356044
53.908626	100.3356044
53.928574	100.3356044
53.949516	100.3356044
53.969488	100.3393407
53.990103	100.3393407
54.010566	100.3393407
54.031728	100.3393407
54.052297	100.3876923
54.072739	100.3876923
54.093019	100.3876923
54.117714	100.3876923
54.138654	100.3876923
54.162615	100.3934066
54.183531	100.3934066
54.203477	100.3934066
54.223565	100.3934066
54.244502	100.3934066
54.265445	100.4076923
54.285429	100.4076923
54.305338	100.4076923
54.326283	100.4076923
54.347225	100.4076923
54.367172	100.4076923
54.387984	100.4076923
54.408022	100.4076923
54.429025	100.4076923
54.449613	100.4076923
54.469665	100.4076923
54.490428	100.4076923
54.510968	100.4076923
54.531649	100.4076923
54.551996	100.4076923
54.572692	100.4076923
54.592843	100.4076923
54.613277	100.4076923
54.633835	100.4076923
54.654177	100.4076923
54.674313	100.4076923
54.694603	100.4076923
54.715746	100.4076923
54.736282	100.3692308
54.756504	100.3692308
54.77717	100.3692308
54.797731	100.3692308
54.818367	100.3692308
54.838627	100.3652747
54.859219	100.3652747
54.879555	100.3652747
54.900007	100.3652747
54.920524	100.3652747
54.940721	100.3525275
54.961512	100.3525275
54.986049	100.3525275
55.01061	100.3525275
55.035163	100.3498901
55.059773	100.3498901
55.084326	100.3498901
55.108721	100.3498901
55.133478	100.3151648
55.157999	100.3151648
55.182639	100.3151648
55.207204	100.3151648
55.231801	100.3151648
55.256238	100.3151648
55.280849	100.3151648
55.305794	100.3151648
55.33016	100.3151648
55.354698	100.3151648
55.379127	100.3151648
55.404777	100.3738462
55.429488	100.3738462
55.452952	100.3738462
55.477542	100.3738462
55.501935	100.3971429
55.52673	100.3971429
55.551687	100.3971429
55.575396	100.3971429
55.599574	100.3971429
55.624256	100.4024176
55.645504	100.4024176
55.665968	100.4024176
55.686306	100.4024176
55.706944	100.4303297
55.727427	100.4303297
55.747881	100.4303297
55.772422	100.4303297
55.792895	100.4437363
55.817487	100.4437363
55.842848	100.4437363
55.866676	100.4437363
55.892095	100.4463736
55.916727	100.4463736
55.940348	100.4463736
55.965444	100.4463736
55.989363	100.476044
56.013333	100.476044
56.034242	100.476044
56.055189	100.476044
56.0753	100.476044
56.0956	100.476044
56.116507	100.476044
56.13699	100.476044
56.157552	100.476044
56.178019	100.476044
56.198498	100.476044
56.218989	100.476044
56.239445	100.476044
56.259256	100.476044
56.280416	100.4751648
56.300888	100.4751648
56.321349	100.4751648
56.341847	100.4751648
56.362323	100.4536264
56.382741	100.4536264
56.403291	100.4536264
56.423762	100.4536264
56.444182	100.4536264
56.464661	100.4523077
56.489173	100.4523077
56.509715	100.4523077
56.534225	100.4523077
56.554748	100.4430769
56.579281	100.4430769
56.599804	100.4430769
56.624331	100.4430769
56.648867	100.4430769
56.674053	100.4498901
56.698158	100.4498901
56.722822	100.4498901
56.747254	100.4498901
56.771859	100.4430769
56.796393	100.4430769
56.820978	100.4430769
56.847171	100.4430769
56.871223	100.4189011
56.894703	100.4189011
56.919281	100.4189011
56.943971	100.4189011
56.969505	100.4378022
56.992976	100.4378022
57.017739	100.4378022
57.042138	100.4378022
57.066727	100.4153846
57.092459	100.4153846
57.115885	100.4153846
57.14158	100.4153846
57.16565	100.4153846
57.189552	100.4153846
57.214154	100.4153846
57.238745	100.4153846
57.263633	100.4235165
57.28791	100.4235165
57.312488	100.4235165
57.337068	100.4235165
57.361956	100.4378022
57.387248	100.4378022
57.410799	100.4378022
57.435357	100.4378022
57.459934	100.4938462
57.484513	100.4938462
57.510005	100.4938462
57.533646	100.4938462
57.559152	100.498022
57.582799	100.498022
57.608076	100.498022
57.632638	100.498022
57.657687	100.54
57.682184	100.54
57.706189	100.54
57.730459	100.54
57.754828	100.54
57.779385	100.54
57.805013	100.54
57.828564	100.54
57.853542	100.5734066
57.877698	100.5734066
57.902278	100.5734066
57.92685	100.5734066
57.951434	100.5734066
57.976815	100.5734066
58.000589	100.5734066
58.026042	100.5571429
58.049723	100.5571429
58.075321	100.5571429
58.09888	100.5571429
58.1235	100.5571429
58.148424	100.5571429
58.17235	100.5571429
58.193295	100.5571429
58.213195	100.5571429
58.23405	100.5571429
58.254524	100.5571429
58.274455	100.5571429
58.295493	100.5571429
58.315956	100.5571429
58.336412	100.5571429
58.356982	100.5571429
58.377388	100.5571429
58.40195	100.5593407
58.426932	100.5593407
58.451152	100.5593407
58.47604	100.5593407
58.500249	100.5593407
58.525501	100.5593407
58.550452	100.5593407
58.574997	100.5593407
58.599344	100.5593407
58.62305	100.552967
58.647715	100.552967
58.673317	100.552967
58.697264	100.552967
58.721392	100.4854945
58.746004	100.4854945
58.770586	100.4854945
58.795156	100.4854945
58.819741	100.4789011
58.843881	100.4789011
58.868878	100.4789011
58.894047	100.4789011
58.91802	100.4367033
58.942652	100.4367033
58.967152	100.4367033
58.992616	100.4094505
59.016269	100.4094505
59.061155	100.4094505
59.085941	100.4094505
59.110255	100.4094505
59.135149	100.4094505
59.160074	100.4094505
59.185344	100.4094505
59.209846	100.4094505
59.235517	100.4094505
59.25989	100.4094505
59.283643	100.4094505
59.308192	100.4103297
59.332299	100.4103297
59.356951	100.4103297
59.380835	100.4103297
59.405396	100.421978
59.429964	100.421978
59.454562	100.421978
59.479148	100.421978
59.50372	100.4228571
59.528301	100.4228571
59.552871	100.4228571
59.577455	100.421978
59.603129	100.421978
59.626607	100.421978
59.651163	100.421978
59.676008	100.4226374
59.700292	100.4226374
59.726525	100.4226374
59.749483	100.4226374
59.775677	100.4226374
59.798857	100.4226374
59.823166	100.4226374
59.84777	100.4226374
59.872894	100.4226374
59.896922	100.4226374
59.922577	100.4226374
59.946646	100.4226374
59.970662	100.4215385
59.99515	100.4215385
60.019796	100.4215385
60.04415	100.4215385
60.069993	100.4057143
60.093534	100.4057143
60.118147	100.4057143
60.142546	100.4057143
60.167218	100.4057143
60.192201	100.4057143
60.217044	100.4057143
60.24177	100.4057143
60.265713	100.4057143
60.28964	100.4057143
60.3146	100.4057143
60.334539	100.4057143
60.355482	100.4164835
60.376133	100.4164835
60.396629	100.4164835
60.417132	100.4164835
60.437567	100.4320879
60.458862	100.4320879
60.482597	100.4320879
60.503136	100.4320879
60.52767	100.4320879
60.552736	100.4320879
60.576675	100.4320879
60.601321	100.4320879
60.625902	100.4320879
60.650526	100.4265934
60.675549	100.4265934
60.699717	100.4265934
60.725554	100.4265934
60.74994	100.4164835
60.774422	100.4164835
60.799063	100.4164835
60.822911	100.4164835
60.847146	100.3789011
60.872526	100.3789011
60.897472	100.3789011
60.921394	100.3789011
60.946358	100.3189011
60.969385	100.3189011
60.990791	100.3189011
61.014974	100.3189011
61.035361	100.2938462
61.055754	100.2938462
61.076424	100.2938462
61.097146	100.2938462
61.117665	100.2938462
61.137809	100.2936264
61.15855	100.2936264
61.179618	100.2936264
61.199379	100.2936264
61.22394	100.2936264
61.248533	100.2936264
61.273252	100.2936264
61.297684	100.2936264
61.322273	100.2936264
61.346847	100.2936264
61.372496	100.2936264
61.396266	100.2936264
61.42056	100.3002198
61.445143	100.3002198
61.47077	100.3002198
61.494296	100.3002198
61.518805	100.3338462
61.543425	100.3338462
61.567966	100.3338462
61.592739	100.3338462
61.617145	100.3679121
61.642243	100.3679121
61.666322	100.3679121
61.691574	100.3679121
61.716266	100.3907692
61.74026	100.3907692
61.764613	100.3907692
61.789192	100.3907692
61.813888	100.4043956
61.839416	100.4043956
61.862902	100.4043956
61.88851	100.4043956
61.912062	100.4828571
61.93731	100.4828571
61.961173	100.4828571
61.985761	100.4828571
62.010407	100.4828571
62.035268	100.4828571
62.059435	100.4828571
62.084073	100.4828571
62.108962	100.4828571
62.133243	100.4828571
62.15898	100.4828571
62.1825	100.4828571
62.207221	100.4714286
62.232572	100.4714286
62.256502	100.4714286
62.280639	100.4714286
62.306046	100.4562637
62.329839	100.4562637
62.354329	100.4562637
62.378972	100.4562637
62.403681	100.4562637
62.427671	100.4562637
62.448598	100.4562637
62.468503	100.4562637
62.489444	100.4562637
62.510392	100.4714286
62.530517	100.4714286
62.550999	100.4714286
62.571445	100.4714286
62.592154	100.4621978
62.61251	100.4621978
62.63293	100.4621978
62.653481	100.4621978
62.673869	100.4621978
62.69435	100.4621978
62.71482	100.4621978
62.735298	100.4621978
62.75579	100.4621978
62.776284	100.4621978
62.800787	100.4621978
62.821231	100.4621978
62.845855	100.4621978
62.870448	100.4621978
62.895046	100.4610989
62.919605	100.4610989
62.944744	100.4610989
62.968763	100.4610989
62.993343	100.4604396
63.017915	100.4604396
63.042702	100.4604396
63.068353	100.4178022
63.093323	100.4178022
63.116217	100.4178022
63.141804	100.4178022
63.16537	100.3578022
63.190723	100.3578022
63.21453	100.3578022
63.240166	100.3578022
63.264614	100.3578022
63.288143	100.3578022
63.312812	100.3578022
63.337396	100.3578022
63.362212	100.3578022
63.386519	100.3578022
63.407013	100.3578022
63.431575	100.3578022
63.457223	100.3830769
63.480757	100.3830769
63.505193	100.3830769
63.529888	100.3830769
63.554477	100.3830769
63.579691	100.3830769
63.604697	100.3830769
63.628185	100.3830769
63.652787	100.3830769
63.677341	100.3830769
63.701916	100.3830769
63.726437	100.3830769
63.751388	100.3356044
63.775635	100.3356044
63.800719	100.3356044
63.825239	100.3356044
63.849313	100.3325275
63.869798	100.3325275
63.890317	100.3325275
63.910423	100.3325275
63.93126	100.2861538
63.95582	100.2861538
63.976315	100.2861538
63.996823	100.2861538
64.017134	100.2861538
64.037772	100.2841758
64.057922	100.2841758
64.078734	100.2841758
64.099212	100.2841758
64.123907	100.2841758
64.148367	100.2457143
64.172984	100.2457143
64.197522	100.2457143
64.222139	100.2457143
64.247024	100.2320879
64.272301	100.2320879
64.295596	100.2320879
64.320394	100.2320879
64.344968	100.2041758
64.369859	100.2041758
64.394137	100.2041758
64.419618	100.2041758
64.443257	100.2041758
64.467835	100.2041758
64.492319	100.2041758
64.51696	100.2041758
64.542712	100.1982418
64.566645	100.1982418
64.590612	100.1982418
64.611525	100.1982418
64.631471	100.1982418
64.652053	100.1982418
64.672962	100.1982418
64.693127	100.1982418
64.713547	100.1982418
64.738126	100.1982418
64.758965	100.1982418
64.779127	100.1982418
64.799592	100.1982418
64.820123	100.1975824
64.840568	100.1975824
64.861035	100.1975824
64.88151	100.1975824
64.902031	100.1975824
64.922488	100.2395604
64.942955	100.2395604
64.963432	100.2395604
64.983901	100.2395604
65.00438	100.2395604
65.028928	100.2606593
65.049431	100.2606593
65.070391	100.2606593
65.090405	100.2606593
65.110875	100.2606593
65.131353	100.2683516
65.155897	100.2683516
65.176403	100.2683516
65.196903	100.2683516
65.217376	100.2797802
65.237798	100.2797802
65.257969	100.2797802
65.28287	100.2797802
65.303364	100.2797802
65.327938	100.2797802
65.352519	100.2797802
65.377674	100.2797802
65.401675	100.2797802
65.426604	100.2797802
65.450831	100.2797802
65.476059	100.2797802
65.499966	100.2476923
65.525567	100.2476923
65.549363	100.2476923
65.573431	100.2476923
65.59825	100.2378022
65.622993	100.2378022
65.64739	100.2378022
65.673054	100.2378022
65.697639	100.2378022
65.721164	100.2378022
65.745728	100.2378022
65.770313	100.2378022
65.795346	100.2378022
65.819442	100.2378022
65.844782	100.2378022
65.868598	100.2378022
65.893315	100.2545055
65.91773	100.2545055
65.942354	100.2545055
65.968202	100.2545055
65.992354	100.2736264
66.016047	100.2736264
66.040609	100.2736264
66.065165	100.2736264
66.090143	100.2736264
66.114388	100.2736264
66.139979	100.2736264
66.164564	100.2736264
66.189139	100.2736264
66.212654	100.2736264
66.237207	100.2736264
66.262336	100.2736264
66.287457	100.2597802
66.311752	100.2597802
66.335685	100.2597802
66.360014	100.2597802
66.384642	100.2597802
66.409015	100.2597802
66.433785	100.2597802
66.458013	100.2597802
66.482926	100.2597802
66.508542	100.2597802
66.532124	100.2597802
66.556572	100.2718681
66.581695	100.2718681
66.605982	100.2718681
66.630413	100.2718681
66.655081	100.2916484
66.680015	100.2916484
66.703983	100.2916484
66.72791	100.2916484
66.748823	100.2916484
66.769766	100.2969231
66.790104	100.2969231
66.810704	100.2969231
66.831111	100.2969231
66.851577	100.2969231
66.872106	100.2969231
66.892626	100.2969231
66.913096	100.2969231
66.933421	100.2969231
66.954039	100.2969231
66.974426	100.2969231
66.994999	100.2969231
67.015492	100.2969231
67.035886	100.2969231
67.056352	100.2826374
67.076943	100.2826374
67.097423	100.2826374
67.117868	100.2826374
67.138288	100.2826374
67.158799	100.2714286
67.178771	100.2714286
67.199729	100.2714286
67.22021	100.2714286
67.240642	100.2237363
67.262246	100.2237363
67.286791	100.2237363
67.310342	100.2237363
67.3348	100.2191209
67.359618	100.2191209
67.384042	100.2191209
67.409059	100.2191209
67.433188	100.2191209
67.457939	100.2191209
67.482334	100.2191209
67.506841	100.2191209
67.53149	100.2191209
67.556063	100.2191209
67.580648	100.2191209
67.605229	100.2191209
67.629755	100.2406593
67.654361	100.2406593
67.6789	100.2406593
67.704588	100.2406593
67.728135	100.2452747
67.752787	100.2452747
67.777232	100.2452747
67.802335	100.2452747
67.826352	100.3015385
67.851494	100.3015385
67.875715	100.3015385
67.89709	100.3015385
67.921664	100.3015385
67.945143	100.3015385
67.970774	100.3015385
67.994307	100.3015385
68.0187	100.3015385
68.043429	100.3015385
68.068041	100.3015385
68.093442	100.3015385
68.117382	100.3028571
68.142103	100.3028571
68.166333	100.3028571
68.192028	100.3028571
68.215489	100.3004396
68.23996	100.3004396
68.264773	100.3004396
68.289203	100.3004396
68.314072	100.2940659
68.339427	100.2940659
68.363732	100.2940659
68.388587	100.2940659
68.412129	100.2940659
68.437104	100.2940659
68.461236	100.2940659
68.486191	100.2940659
68.510381	100.3028571
68.534959	100.3028571
68.559717	100.3028571
68.584129	100.3028571
68.608816	100.3024176
68.633256	100.3024176
68.658845	100.3024176
68.683475	100.3024176
68.706859	100.3074725
68.732663	100.3074725
68.756438	100.3074725
68.780639	100.3074725
68.805526	100.3112088
68.829454	100.3112088
68.850394	100.3112088
68.870338	100.3112088
68.890746	100.3540659
68.911763	100.3540659
68.932266	100.3540659
68.952804	100.3540659
68.974189	100.3540659
68.998851	100.3650549
69.022357	100.3650549
69.046937	100.3650549
69.072399	100.3650549
69.096127	100.3650549
69.120663	100.3650549
69.145226	100.3650549
69.169801	100.3650549
69.19438	100.3650549
69.219683	100.3650549
69.244612	100.3650549
69.268564	100.3650549
69.292621	100.3650549
69.317253	100.3650549
69.342549	100.3650549
69.367477	100.3650549
69.391911	100.3650549
69.416763	100.3650549
69.44102	100.3650549
69.464693	100.3650549
69.489279	100.3483516
69.514421	100.3483516
69.538434	100.3483516
69.562996	100.3483516
69.58768	100.3483516
69.612126	100.3483516
69.636505	100.3483516
69.661308	100.3408791
69.685789	100.3408791
69.710431	100.3408791
69.735029	100.3408791
69.760566	100.3312088
69.784171	100.3312088
69.809113	100.3312088
69.833332	100.3312088
69.859104	100.3312088
69.883131	100.3312088
69.90717	100.3312088
69.93255	100.3312088
69.956182	100.3312088
69.980786	100.3312088
70.006424	100.3312088
70.029925	100.3312088
70.054625	100.3668132
70.079124	100.3668132
70.103644	100.3668132
70.128224	100.3668132
70.152773	100.3742857
70.177906	100.3742857
70.201957	100.3742857
70.226553	100.3742857
70.25113	100.4024176
70.275785	100.4024176
70.300251	100.4024176
70.325795	100.4024176
70.350455	100.4514286
70.37499	100.4514286
70.398525	100.4514286
70.422621	100.4514286
70.447644	100.4571429
70.472241	100.4571429
70.496816	100.4571429
70.521355	100.4571429
70.545661	100.4571429
70.566472	100.4571429
70.586961	100.4571429
70.611497	100.4571429
70.632022	100.4571429
70.656542	100.4571429
70.681116	100.4571429
70.705931	100.4571429
70.730268	100.4494505
70.754797	100.4494505
70.779422	100.4494505
70.803983	100.4494505
70.828577	100.4494505
70.853148	100.4494505
70.877719	100.4494505
70.902289	100.4494505
70.926411	100.4494505
70.951342	100.4494505
70.972244	100.4494505
70.996211	100.4494505
71.017121	100.4494505
71.037097	100.4494505
71.057957	100.4494505
71.078442	100.4494505
71.098929	100.4494505
71.119409	100.4494505
71.13987	100.4494505
71.160433	100.4494505
71.180849	100.4494505
71.201304	100.4494505
71.221802	100.3846154
71.24228	100.3846154
71.262746	100.3846154
71.283308	100.3846154
71.303722	100.3846154
71.324201	100.3846154
71.344649	100.3846154
71.369207	100.3846154
71.390152	100.3846154
71.414258	100.3846154
71.438858	100.3846154
71.463413	100.3846154
71.483937	100.3846154
71.508132	100.3848352
71.52902	100.3848352
71.553522	100.3848352
71.57448	100.3848352
71.598595	100.3848352
71.623171	100.3848352
71.647765	100.3848352
71.672353	100.3848352
71.696924	100.3848352
71.722574	100.3848352
71.746015	100.3848352
71.771642	100.3848352
71.795167	100.3791209
71.815702	100.3791209
71.839515	100.3791209
71.8618	100.3791209
71.886398	100.3791209
71.910436	100.3791209
71.934361	100.3791209
71.959164	100.3791209
71.98361	100.3791209
72.009174	100.3791209
72.032751	100.3791209
72.059006	100.3791209
72.082994	100.4013187
72.107449	100.4013187
72.132188	100.4013187
72.156583	100.4013187
72.181573	100.4013187
72.205863	100.4013187
72.229852	100.4013187
72.253963	100.4013187
72.27847	100.4013187
72.303121	100.4013187
72.32759	100.4013187
72.352191	100.4013187
72.376781	100.3542857
72.402198	100.3542857
72.425855	100.3542857
72.450529	100.3542857
72.476032	100.3542857
72.499689	100.3542857
72.524905	100.3542857
72.548842	100.3542857
72.57328	100.3450549
72.599057	100.3450549
72.622561	100.3450549
72.647516	100.3450549
72.671712	100.3417582
72.696272	100.3417582
72.721937	100.3417582
72.745458	100.3417582
72.769942	100.3450549
72.794585	100.3450549
72.819138	100.3450549
72.843743	100.3450549
72.868324	100.3547253
72.89282	100.3547253
72.917453	100.3547253
72.942543	100.3547253
72.966606	100.3547253
72.991966	100.3547253
73.016809	100.3547253
73.040196	100.3547253
73.06524	100.4215385
73.08917	100.4215385
73.114107	100.4215385
73.134083	100.4215385
73.154993	100.4654945
73.174841	100.4654945
73.195989	100.4654945
73.216463	100.4654945
73.236923	100.4654945
73.257405	100.4654945
73.277949	100.4654945
73.298343	100.4654945
73.318928	100.4654945
73.339326	100.4654945
73.359278	100.4654945
73.380352	100.4654945
73.400766	100.4654945
73.421217	100.4654945
73.441503	100.4402198
73.462276	100.4402198
73.482831	100.4402198
73.50325	100.4402198
73.523686	100.4402198
73.544117	100.4402198
73.564664	100.4402198
73.585179	100.4402198
73.605907	100.4402198
73.62986	100.4402198
73.650625	100.4402198
73.674859	100.4402198
73.695676	100.4402198
73.720198	100.4402198
73.741943	100.4402198
73.766366	100.4402198
73.790855	100.4402198
73.815941	100.4402198
73.838876	100.4402198
73.862811	100.4402198
73.883755	100.4402198
73.904541	100.4402198
73.925086	100.4402198
73.945583	100.4564835
73.966058	100.4564835
73.986533	100.4564835
74.006955	100.4564835
74.027403	100.4564835
74.047973	100.4564835
74.068454	100.4564835
74.08884	100.4564835
74.109325	100.4564835
74.129704	100.4564835
74.150301	100.4564835
74.170779	100.4564835
74.195305	100.4564835
74.219879	100.4564835
74.240026	100.4564835
74.264927	100.4564835
74.289512	100.4564835
74.3141	100.4564835
74.338074	100.4564835
74.360014	100.4564835
74.383744	100.4564835
74.404217	100.4564835
74.428762	100.4454945
74.449312	100.4454945
74.473771	100.4454945
74.494591	100.4454945
74.518864	100.4189011
74.539683	100.4189011
74.563931	100.4189011
74.584388	100.4189011
74.608219	100.3971429
74.629899	100.3971429
74.654099	100.3971429
74.675582	100.3971429
74.699097	100.3971429
74.722942	100.3767033
74.74419	100.3767033
74.768723	100.3767033
74.789895	100.3767033
74.813769	100.3767033
74.834309	100.3767033
74.858215	100.3767033
74.878997	100.3767033
74.903874	100.3767033
74.925298	100.3767033
74.948953	100.3767033
74.969462	100.3767033
74.994001	100.3923077
75.01452	100.3923077
75.0391	100.3923077
75.063254	100.3923077
75.088211	100.3923077
75.112816	100.4026374
75.137394	100.4026374
75.162366	100.4026374
75.186718	100.4026374
75.211637	100.4026374
75.235572	100.4026374
75.255547	100.4026374
75.27621	100.4026374
75.297099	100.3973626
75.317588	100.3973626
75.338172	100.3973626
75.358225	100.3973626
75.379026	100.3923077
75.399503	100.3923077
75.419999	100.3923077
75.440519	100.3923077
75.461021	100.3923077
75.481508	100.3923077
75.501962	100.3973626
75.522374	100.3973626
75.54287	100.3973626
75.563427	100.3973626
75.583894	100.3973626
75.604375	100.3973626
75.62502	100.3973626
75.645324	100.3973626
75.665745	100.3973626
75.689973	100.4184615
75.710785	100.4184615
75.73533	100.4184615
75.75585	100.4184615
75.780378	100.4868132
75.800907	100.4868132
75.825633	100.4868132
75.850424	100.4868132
75.875557	100.4868132
75.899212	100.4868132
75.924811	100.4868132
75.949437	100.4868132
75.972789	100.4868132
75.99857	100.4868132
76.022112	100.4868132
76.047592	100.4868132
76.071238	100.4514286
76.09578	100.4514286
76.120365	100.4514286
76.144937	100.4514286
76.169521	100.4441758
76.194114	100.4441758
76.218665	100.4441758
76.24323	100.4441758
76.268307	100.4441758
76.293315	100.4441758
76.316983	100.4441758
76.342578	100.4441758
76.366111	100.4441758
76.391042	100.4441758
76.41582	100.4441758
76.439715	100.4441758
76.464418	100.4441758
76.488983	100.4441758
76.513573	100.4441758
76.539209	100.4441758
76.563282	100.4441758
76.587189	100.4441758
76.611857	100.4441758
76.636442	100.4441758
76.661019	100.4101099
76.685598	100.4101099
76.710632	100.4101099
76.734734	100.4101099
76.759252	100.3964835
76.783882	100.3964835
76.809292	100.3964835
76.83373	100.3964835
76.858583	100.3887912
76.883315	100.3887912
76.907113	100.3887912
76.931304	100.3802198
76.955935	100.3802198
76.980496	100.3802198
77.006158	100.3802198
77.029654	100.3802198
77.055123	100.3802198
77.078784	100.3802198
77.103367	100.3802198
77.12794	100.3802198
77.152498	100.3802198
77.177314	100.3802198
77.201648	100.3802198
77.226162	100.3802198
77.25081	100.3652747
77.276122	100.3652747
77.299959	100.3652747
77.325917	100.3652747
77.349878	100.3652747
77.372771	100.3652747
77.393749	100.3652747
77.414661	100.3652747
77.434706	100.3652747
77.455615	100.3652747
77.475731	100.3652747
77.496636	100.3652747
77.517104	100.3652747
77.537603	100.3652747
77.559009	100.3652747
77.582445	100.3652747
77.603099	100.3615385
77.627587	100.3615385
77.648105	100.3615385
77.672669	100.3615385
77.69722	100.3481319
77.717742	100.3481319
77.741626	100.3481319
77.762784	100.3481319
77.787325	100.3481319
77.811897	100.3481319
77.832432	100.3615385
77.856726	100.3615385
77.878341	100.3615385
77.902024	100.3615385
77.926533	100.3632967
77.947086	100.3632967
77.97164	100.3632967
77.992647	100.3632967
78.016749	100.3632967
78.041272	100.3632967
78.062429	100.3632967
78.086326	100.3632967
78.106734	100.3650549
78.131363	100.3650549
78.155953	100.3650549
78.176487	100.3650549
78.200892	100.3672527
78.221533	100.3672527
78.246096	100.3672527
78.270642	100.3672527
78.292156	100.3672527
78.315678	100.3672527
78.336149	100.3672527
78.360745	100.3672527
78.381276	100.3672527
78.405791	100.3672527
78.426317	100.3672527
78.450693	100.3672527
78.471377	100.3672527
78.495651	100.36
78.516433	100.36
78.540913	100.36
78.56148	100.36
78.586146	100.36
78.610621	100.36
78.635768	100.36
78.659909	100.36
78.684334	100.3597802
78.710087	100.3597802
78.733364	100.3597802
78.759116	100.3597802
78.782652	100.3597802
78.807311	100.3597802
78.832387	100.3597802
78.856712	100.3597802
78.881009	100.36
78.906264	100.36
78.930108	100.36
78.955859	100.36
78.97923	100.4017582
79.003807	100.4017582
79.028387	100.4017582
79.052945	100.4017582
79.078671	100.3804396
79.102105	100.3804396
79.127389	100.3804396
79.151256	100.3804396
79.175768	100.3804396
79.200412	100.3804396
79.22584	100.3804396
79.249572	100.3804396
79.274909	100.3804396
79.298624	100.3804396
79.323354	100.3804396
79.347821	100.3804396
79.372405	100.3804396
79.396961	100.3804396
79.421676	100.3804396
79.445259	100.3804396
79.467192	100.3804396
79.487139	100.3804396
79.507115	100.3804396
79.528044	100.3804396
79.548251	100.3804396
79.56909	100.3804396
79.5895	100.3804396
79.614094	100.3804396
79.638253	100.3804396
79.663218	100.4024176
79.687742	100.4024176
79.712331	100.4024176
79.737	100.4024176
79.761503	100.4303297
79.786102	100.4303297
79.810634	100.4303297
79.835253	100.4303297
79.859915	100.4303297
79.884411	100.4303297
79.909376	100.4303297
79.93458	100.4303297
79.959129	100.4303297
79.982624	100.4303297
80.007952	100.4303297
80.031852	100.4303297
80.057263	100.4215385
80.081014	100.4215385
80.105712	100.4215385
80.130152	100.4215385
80.154747	100.4215385
80.179307	100.4215385
80.203877	100.4215385
80.228434	100.4215385
80.253031	100.410989
80.277354	100.410989
80.302174	100.410989
80.326919	100.410989
80.351331	100.410989
80.37598	100.410989
80.40046	100.410989
80.426034	100.410989
80.449623	100.410989
80.474638	100.410989
80.498771	100.410989
80.523552	100.3843956
80.548197	100.3843956
80.573129	100.3843956
80.597102	100.3843956
80.62272	100.3657143
80.646791	100.3657143
80.670802	100.3657143
80.695878	100.3657143
80.71995	100.3657143
80.744296	100.3657143
80.769101	100.3657143
80.79367	100.3657143
80.818227	100.3824176
80.843107	100.3824176
80.867099	100.3824176
80.891705	100.3824176
80.916508	100.3832967
80.93709	100.3832967
80.961538	100.3832967
80.982092	100.3832967
81.006632	100.3832967
81.031746	100.3832967
81.056178	100.3832967
81.080381	100.3832967
81.104951	100.3936264
81.129536	100.3936264
81.154103	100.3936264
81.178666	100.3936264
81.203255	100.409011
81.227781	100.409011
81.252379	100.409011
81.277079	100.409011
81.301561	100.409011
81.326083	100.409011
81.350818	100.409011
81.376134	100.409011
81.399851	100.4118681
81.425413	100.4118681
81.449002	100.4118681
81.474601	100.4118681
81.499225	100.4118681
81.522721	100.4118681
81.547626	100.4118681
81.571586	100.4118681
81.596478	100.4118681
81.616424	100.4118681
81.636736	100.4118681
81.657884	100.4118681
81.67844	100.4118681
81.698909	100.4118681
81.719386	100.4118681
81.740017	100.4118681
81.760281	100.4118681
81.780751	100.4173626
81.801216	100.4173626
81.821726	100.4173626
81.842148	100.4173626
81.866728	100.4173626
81.887251	100.4558242
81.91175	100.4558242
81.932321	100.4558242
81.956609	100.4558242
81.977372	100.4228571
81.997825	100.4228571
82.022376	100.4228571
82.042899	100.4228571
82.067446	100.4228571
82.091738	100.4228571
82.116542	100.4228571
82.13709	100.4228571
82.161628	100.4228571
82.186222	100.4228571
82.21082	100.4228571
82.23535	100.4228571
82.259901	100.4228571
82.284537	100.4228571
82.31026	100.4228571
82.333699	100.4228571
82.359361	100.4228571
82.382845	100.4228571
82.407932	100.4228571
82.431967	100.4228571
82.457253	100.4228571
82.481142	100.4252747
82.505721	100.4252747
82.530299	100.4252747
82.55487	100.4252747
82.579435	100.4404396
82.605104	100.4404396
82.628585	100.4404396
82.653171	100.4791209
82.677721	100.4791209
82.702302	100.4791209
82.727112	100.4791209
82.751456	100.4806593
82.777172	100.4806593
82.800611	100.4806593
82.826112	100.4806593
82.849772	100.4806593
82.875197	100.4806593
82.899998	100.4806593
82.924528	100.4806593
82.948099	100.4806593
82.972637	100.4806593
82.997222	100.4806593
83.021797	100.4806593
83.046349	100.4789011
83.070946	100.4789011
83.095512	100.4789011
83.120102	100.4789011
83.144735	100.4705495
83.169638	100.4705495
83.193821	100.4705495
83.218377	100.4705495
83.244101	100.458022
83.267536	100.458022
83.293033	100.458022
83.316695	100.458022
83.34226	100.4382418
83.366914	100.4382418
83.390803	100.4382418
83.414759	100.4382418
83.439509	100.4382418
83.460069	100.4382418
83.484588	100.4382418
83.509102	100.4382418
83.533766	100.4327473
83.558886	100.4327473
83.583985	100.4327473
83.60804	100.4327473
83.633138	100.430989
83.656799	100.430989
83.681902	100.430989
83.705825	100.430989
83.729797	100.430989
83.754693	100.4382418
83.775635	100.4382418
83.799043	100.4382418
83.820474	100.4382418
83.841	100.4474725
83.861408	100.4474725
83.881907	100.430989
83.901846	100.430989
83.922888	100.430989
83.943861	100.430989
83.967861	100.4294505
83.988372	100.4294505
84.009467	100.4294505
84.033396	100.4294505
84.09073	100.4294505
84.115286	100.4294505
84.139892	100.4294505
84.164505	100.4294505
84.193048	100.4294505
84.218839	100.4279121
84.244231	100.4279121
84.270997	100.4279121
84.296677	100.4279121
84.323616	100.4279121
84.349915	100.4279121
84.373509	100.4279121
84.397996	100.4279121
84.422921	100.4202198
84.451197	100.4202198
84.476164	100.4202198
84.504414	100.4202198
84.530162	100.4202198
84.554703	100.4202198
84.582197	100.4202198
84.6089	100.4202198
84.635529	100.4202198
84.660547	100.4202198
84.688765	100.4202198
84.714442	100.4202198
84.741868	100.4202198
84.767676	100.4202198
84.795176	100.4202198
84.820934	100.4202198
84.848479	100.4202198
84.877127	100.4202198
84.902313	100.4386813
84.930396	100.4386813
84.955084	100.4386813
84.983619	100.4386813
85.010255	100.4404396
85.036891	100.4404396
85.062575	100.4404396
85.08716	100.4404396
85.114713	100.4446154
85.140077	100.4446154
85.167652	100.4446154
85.193894	100.4472527
85.221214	100.4472527
85.246881	100.4472527
85.273954	100.487033
85.300163	100.487033
85.327706	100.487033
85.35339	100.487033
85.380938	100.487033
85.406811	100.487033
85.434205	100.487033
85.46052	100.487033
85.48742	100.487033
85.512906	100.487033
85.540492	100.487033
85.565365	100.4364835
85.590178	100.4364835
85.614419	100.4364835
85.639014	100.4364835
85.664358	100.4149451
85.688145	100.4149451
85.712539	100.4149451
85.737312	100.4149451
85.761886	100.4068132
85.786448	100.4068132
85.811079	100.4068132
85.83667	100.4068132
85.8616	100.3797802
85.885537	100.3797802
85.90947	100.3797802
85.93391	100.3797802
85.958473	100.3727473
85.98315	100.3727473
86.006962	100.3727473
86.032242	100.3727473
86.05684	100.3727473
86.081296	100.3727473
86.10589	100.3727473
86.130514	100.3727473
86.155066	100.3727473
86.179624	100.3727473
86.204208	100.3727473
86.228776	100.3727473
86.253362	100.3727473
86.277927	100.3727473
86.302753	100.3727473
86.328138	100.3778022
86.352756	100.3778022
86.380207	100.3778022
86.405981	100.3778022
86.430573	100.4079121
86.458119	100.4079121
86.482737	100.4079121
86.507983	100.4079121
86.532924	100.4112088
86.556876	100.4112088
86.581213	100.4112088
86.609658	100.4112088
86.635354	100.4112088
86.662912	100.3778022
86.688579	100.3778022
86.713203	100.3778022
86.740644	100.3778022
86.766383	100.3778022
86.793996	100.3778022
86.819388	100.3931868
86.844146	100.3931868
86.872022	100.3931868
86.896411	100.3931868
86.921011	100.3931868
86.945387	100.3595604
86.970208	100.3595604
86.995006	100.3595604
87.019264	100.3595604
87.043892	100.3514286
87.068439	100.3514286
87.092978	100.3514286
87.117571	100.0764835
87.142882	100.0764835
87.166706	100.0764835
87.191308	100.0764835
87.215883	99.3331868
87.240301	99.3331868
87.265078	99.3331868
87.29021	99.3331868
87.314207	98.6578022
87.338582	98.6578022
87.363334	98.6578022
87.387908	98.6578022
87.412489	97.9920879
87.437075	97.9920879
87.461576	97.9920879
87.486203	97.9920879
87.510779	97.3993407
87.535359	97.3993407
87.559902	97.3993407
87.585443	97.3993407
87.609563	96.6810989
87.633445	96.6810989
87.659241	96.6810989
87.682804	96.6810989
87.706974	95.8026374
87.731943	95.8026374
87.756907	95.8026374
87.781077	95.8026374
87.805673	94.8646154
87.830259	94.8646154
87.85483	94.8646154
87.87937	94.8646154
87.903987	94.8646154
87.928543	94.8646154
87.953123	94.8646154
87.977525	94.8646154
88.00246	94.8646154
88.026418	94.8646154
88.051318	94.8646154
88.075254	94.8646154
88.099731	95.4338462
88.125113	95.4338462
88.149591	95.4338462
88.173657	95.4338462
88.198835	99.758022
88.223467	99.758022
88.247994	99.758022
88.272579	99.758022
88.297134	100.3536264
88.321781	100.3536264
88.346328	100.3536264
88.370861	100.3536264
88.395445	100.389011
88.420086	100.389011
88.445649	100.389011
88.473259	100.4316484
88.498952	100.4316484
88.526486	100.4316484
88.551946	100.4316484
88.579752	100.4316484
88.605437	100.4316484
88.630001	100.4316484
88.658526	100.4316484
88.686419	100.4384615
88.711932	100.4384615
88.736511	100.4384615
88.764081	100.4384615
88.789752	100.4505495
88.814332	100.4505495
88.84185	100.4505495
88.866768	100.458022
88.891991	100.458022
88.919698	100.458022
88.945233	100.458022
88.968731	100.458022
88.993989	100.458022
89.019154	100.458022
89.046677	100.458022
89.072356	100.458022
89.09993	100.458022
89.126429	100.458022
89.153193	100.4276923
89.178855	100.4276923
89.203108	100.4276923
89.231276	100.4276923
89.256665	100.4232967
89.281245	100.4232967
89.308794	100.4232967
89.334483	100.4232967
89.360024	100.4232967
89.386625	100.4232967
89.412304	100.4232967
89.4369	100.4252747
89.462228	100.4252747
89.48908	100.4252747
89.514717	100.4252747
89.542267	100.4252747
89.567956	100.407033
89.593265	100.407033
89.6201	100.407033
89.645763	100.4210989
89.670423	100.4210989
89.695294	100.4210989
89.722494	100.4252747
89.748155	100.4252747
89.775684	100.4252747
89.801408	100.4252747
89.826767	100.4252747
89.853541	100.4210989
89.879226	100.4210989
89.9038	100.4210989
89.931384	100.4057143
89.957029	100.4057143
89.981651	100.4057143
90.009115	100.4057143
90.034873	100.4057143
90.060403	100.4057143
90.087003	100.4057143
90.112689	100.4057143
90.140666	100.3661538
90.164599	100.3661538
90.189532	100.3661538
90.213469	100.3661538
90.238555	100.3661538
90.263137	100.3661538
90.287777	100.3661538
90.312289	100.3661538
90.337428	100.3661538
90.362541	100.3661538
90.38715	100.3661538
90.414402	100.3872527
90.440354	100.3872527
90.46493	100.3872527
90.492999	100.3872527
90.518148	100.3872527
90.543607	100.3872527
90.570529	100.3872527
90.5949	100.3872527
90.619484	100.3872527
90.645148	100.3872527
90.669723	100.3872527
90.697281	100.3872527
90.722978	100.3356044
90.747539	100.3356044
90.776101	100.3356044
90.803776	100.3356044
90.828783	100.3356044
90.854019	100.3356044
90.881322	100.3356044
90.910207	100.3356044
90.935954	100.3356044
90.960663	100.3356044
90.988073	100.3356044
91.013772	100.3481319
91.038354	100.3481319
91.065907	100.3481319
91.09246	100.4041758
91.119136	100.4041758
91.144005	100.4041758
91.172353	100.4041758
91.19699	100.4171429
91.222661	100.4171429
91.247165	100.4171429
91.271798	100.4171429
91.299284	100.4171429
91.324257	100.4171429
91.34853	100.4171429
91.374171	100.4171429
91.398767	100.4171429
91.426292	100.4171429
91.450927	100.4171429
91.47635	100.4083516
91.500601	100.4083516
91.525694	100.4083516
91.553304	100.4083516
91.578975	100.4083516
91.603587	100.4083516
91.628126	100.4083516
91.65268	100.4083516
91.677393	100.4083516
91.704849	100.4083516
91.730491	100.4083516
91.755147	100.4083516
91.779685	100.4083516
91.804247	100.4083516
91.828824	100.4083516
91.8534	100.4083516
91.877016	100.4083516
91.901575	100.4083516
91.927402	100.4083516
91.951713	100.4424176
91.976492	100.4424176
92.000845	100.4424176
92.025905	100.4424176
92.052988	100.4621978
92.077593	100.4621978
92.104199	100.4621978
92.130822	100.4621978
92.156478	100.4701099
92.181438	100.4701099
92.209327	100.4701099
92.254369	100.4701099
92.278291	100.4705495
92.302261	100.4705495
92.327162	100.4705495
92.351161	100.4769231
92.37655	100.4769231
92.401195	100.4769231
92.425327	100.4769231
92.450189	100.4769231
92.475894	100.4769231
92.500555	100.4769231
92.526553	100.4769231
92.552696	100.4701099
92.578311	100.4701099
92.602948	100.4701099
92.627377	100.4701099
92.652132	100.4432967
92.677418	100.4432967
92.70125	100.4432967
92.726814	100.4432967
92.75338	100.4
92.777986	100.4
92.803606	100.4
92.828184	100.3852747
92.852788	100.3852747
92.87721	100.3852747
92.901927	100.3852747
92.929509	100.3756044
92.958144	100.3756044
92.983848	100.3756044
93.008066	100.3756044
93.032991	100.3512088
93.057581	100.3512088
93.082254	100.3512088
93.106734	100.3512088
93.131372	100.3452747
93.155868	100.3452747
93.180449	100.3452747
93.208955	100.3452747
93.233685	100.3452747
93.258207	100.3452747
93.282844	100.3452747
93.307045	100.3452747
93.331547	100.3487912
93.359205	100.3487912
93.384129	100.3487912
93.410655	100.3487912
93.437404	100.3512088
93.46209	100.3512088
93.487632	100.3512088
93.515343	100.3512088
93.540112	100.3573626
93.56525	100.3573626
93.593047	100.3573626
93.617606	100.4147253
93.64306	100.4147253
93.668337	100.4147253
93.692923	100.4147253
93.716648	100.4285714
93.74152	100.4285714
93.769141	100.4285714
93.793861	100.4285714
93.81937	100.4338462
93.84407	100.4338462
93.868582	100.4338462
93.893071	100.4338462
93.920372	100.4496703
93.946549	100.4496703
93.969476	100.4496703
93.994393	100.4496703
94.018973	100.4714286
94.043553	100.4714286
94.068023	100.4714286
94.093062	100.4718681
94.117274	100.4718681
94.1429	100.4718681
94.167525	100.4718681
94.192639	100.4778022
94.219668	100.4778022
94.244897	100.4778022
94.268841	100.4778022
94.293393	100.4778022
94.31799	100.4778022
94.343063	100.4778022
94.36708	100.4778022
94.391995	100.4778022
94.415929	100.4778022
94.44058	100.4778022
94.465394	100.4778022
94.490051	100.4808791
94.514533	100.4808791
94.538955	100.4808791
94.563717	100.4808791
94.589394	100.4654945
94.613487	100.4654945
94.638548	100.4654945
94.662969	100.4654945
94.687706	100.4145055
94.712221	100.4145055
94.736838	100.4145055
94.761244	100.4145055
94.786005	100.407033
94.813555	100.407033
94.838135	100.407033
94.863948	100.407033
94.89118	100.3793407
94.917046	100.3793407
94.94148	100.3793407
94.965873	100.3430769
94.990479	100.3430769
95.015368	100.3430769
95.04302	100.3430769
95.068517	100.3402198
95.096131	100.3402198
95.120767	100.3402198
95.146386	100.3402198
95.170527	100.3402198
95.195573	100.3402198
95.219981	100.3402198
95.244442	100.3402198
95.269315	100.3402198
95.293887	100.3402198
95.318447	100.3402198
95.343846	100.3402198
95.371225	100.3815385
95.39627	100.3815385
95.420839	100.3815385
95.445421	100.3815385
95.469567	100.5153846
95.493643	100.5153846
95.519136	100.5153846
95.544198	100.5153846
95.567134	100.5153846
95.591737	100.5153846
95.61632	100.5153846
95.640667	100.5153846
95.665452	100.5153846
95.690038	100.5153846
95.714606	100.5153846
95.739206	100.5153846
95.76366	100.4958242
95.788367	100.4958242
95.81293	100.4958242
95.837529	100.4958242
95.86209	100.4545055
95.886672	100.4545055
95.911231	100.4545055
95.935812	100.4534066
95.960629	100.4534066
95.98497	100.4534066
96.009783	100.4534066
96.034135	100.4534066
96.059719	100.4545055
96.083265	100.4545055
96.107292	100.4545055
96.132317	100.4958242
96.157119	100.4958242
96.181573	100.4958242
96.206169	100.4958242
96.230721	100.5112088
96.255288	100.5112088
96.280305	100.5112088
96.30444	100.5112088
96.329537	100.5112088
96.353606	100.5112088
96.377699	100.5112088
96.402754	100.5112088
96.427294	100.5112088
96.452915	100.5112088
96.476355	100.5112088
96.501287	100.5112088
96.525227	100.5112088
96.550157	100.5112088
96.57471	100.5112088
96.599303	100.5112088
96.623575	100.5043956
96.648474	100.5043956
96.672991	100.5043956
96.697641	100.5043956
96.72224	100.4953846
96.74681	100.4953846
96.771311	100.4953846
96.795952	100.4953846
96.820495	100.4953846
96.845544	100.4953846
96.869684	100.4953846
96.89424	100.4953846
96.919847	100.4591209
96.944173	100.4591209
96.967973	100.4591209
96.993141	100.4591209
97.017138	100.4591209
97.04372	100.4591209
97.067352	100.4591209
97.092894	100.4591209
97.119496	100.4591209
97.143927	100.4591209
97.168658	100.4591209
97.193203	100.4591209
97.217797	100.4995604
97.24315	100.4995604
97.266933	100.4995604
97.292477	100.4995604
97.317178	100.507033
97.341609	100.507033
97.365263	100.507033
97.391233	100.507033
97.415294	100.507033
97.440125	100.507033
97.463575	100.507033
97.488136	100.4995604
97.512731	100.4995604
97.537293	100.4995604
97.561864	100.4995604
97.587466	100.4815385
97.611063	100.4815385
97.636725	100.4815385
97.660921	100.4815385
97.684729	100.4569231
97.709827	100.4569231
97.733885	100.4569231
97.760368	100.4569231
97.784121	100.4127473
97.808132	100.4127473
97.832184	100.4127473
97.8568	100.4127473
97.882329	100.4127473
97.909897	100.4127473
97.934581	100.4127473
97.959524	100.4127473
97.983724	100.4127473
98.009262	100.4127473
98.033979	100.4127473
98.058341	100.4127473
98.086076	100.4764835
98.110672	100.4764835
98.136365	100.4764835
98.160848	100.4764835
98.18552	100.5026374
98.212398	100.5026374
98.238748	100.5026374
98.263341	100.5026374
98.287976	100.5026374
98.312409	100.5026374
98.337061	100.5026374
98.36055	100.5026374
98.385085	100.5026374
98.40985	100.5026374
98.434245	100.5026374
98.459711	100.476044
98.483409	100.476044
98.507987	100.476044
98.532547	100.476044
98.557186	100.4661538
98.581713	100.4661538
98.606663	100.4661538
98.631588	100.4661538
98.655525	100.4610989
98.679456	100.4610989
98.704558	100.4610989
98.729192	100.4610989
98.753715	100.4156044
98.778222	100.4156044
98.802541	100.4156044
98.827415	100.4156044
98.852036	100.4156044
98.876585	100.4156044
98.90117	100.4156044
98.925501	100.4156044
98.950305	100.4156044
98.974874	100.4156044
98.999462	100.4156044
99.024049	100.4156044
99.048611	100.4338462
99.073182	100.4338462
99.097769	100.4338462
99.122326	100.4338462
99.146891	100.4338462
99.171485	100.4338462
99.196043	100.4338462
99.220636	100.4338462
99.245193	100.438022
99.269454	100.438022
99.294347	100.438022
99.318948	100.438022
99.343495	100.438022
99.368088	100.438022
99.392915	100.438022
99.417224	100.438022
99.44179	100.4389011
99.466375	100.4389011
99.490268	100.4389011
99.51552	100.4389011
99.540365	100.438022
99.564711	100.438022
99.589247	100.438022
99.613965	100.438022
99.638415	100.438022
99.66306	100.438022
99.687572	100.438022
99.712152	100.438022
99.736728	100.3896703
99.761308	100.3896703
99.785805	100.3896703
99.810436	100.3896703
99.835051	100.3896703
99.859872	100.3896703
99.884171	100.3896703
99.909767	100.3896703
99.933329	100.3896703
99.95822	100.3896703
99.982443	100.3896703
100.00722	100.3896703
100.031596	100.4171429
100.056205	100.4171429
100.080782	100.4171429
100.109368	100.4171429
100.134058	100.4274725
100.160672	100.4274725
100.187136	100.4274725
100.211833	100.4274725
100.237098	100.4274725
100.26124	100.4274725
100.286646	100.4274725
100.31107	100.4474725
100.335787	100.4474725
100.362915	100.4474725
100.389289	100.4474725
100.413623	100.4474725
100.439067	100.4474725
100.465905	100.4474725
100.491434	100.4474725
100.515999	100.4474725
100.543307	100.4474725
100.568245	100.4474725
100.593175	100.4083516
100.617303	100.4083516
100.641895	100.4083516
100.666157	100.4083516
100.690725	100.3945055
100.715137	100.3945055
100.740089	100.3945055
100.764024	100.3945055
100.788927	100.3942857
100.813889	100.3942857
100.838526	100.3942857
100.863112	100.3942857
100.887683	100.3931868
100.912183	100.3931868
100.93684	100.3931868
100.96135	100.3931868
100.98591	100.3920879
101.01025	100.3920879
101.035043	100.3920879
101.059895	100.3920879
101.084222	100.3705495
101.108794	100.3705495
101.132952	100.3705495
101.157945	100.3705495
101.182529	100.3705495
101.207242	100.3705495
101.231659	100.3705495
101.256274	100.3705495
101.280454	100.3701099
101.305401	100.3701099
101.329597	100.3701099
101.354559	100.3701099
101.379254	100.3413187
101.404795	100.3413187
101.429032	100.3413187
101.453957	100.3413187
101.478495	100.3285714
101.503274	100.3285714
101.527604	100.3285714
101.552069	100.3285714
101.576592	100.3285714
101.601405	100.3285714
101.626188	100.3285714
101.653541	100.3285714
101.678127	100.3285714
101.70379	100.3285714
101.727611	100.3285714
101.752788	100.3285714
101.777609	100.3285714
101.801965	100.3285714
101.82661	100.3285714
101.85423	100.3285714
101.879107	100.3285714
101.904479	100.3285714
101.929054	100.3285714
101.953719	100.3369231
101.977941	100.3369231
102.002759	100.3369231
102.027657	100.3369231
102.051892	100.3369231
102.077212	100.3369231
102.104083	100.3369231
102.129745	100.3369231
102.15431	100.2465934
102.178895	100.2465934
102.203485	100.2465934
102.228112	100.2465934
102.252636	100.2465934
102.277608	100.2465934
102.301794	100.2465934
102.327348	100.2795604
102.353922	100.2795604
102.378524	100.2795604
102.403697	100.2795604
102.428766	100.2795604
102.453326	100.2795604
102.480903	100.2795604
102.506596	100.2795604
102.531125	100.2795604
102.5587	100.2795604
102.584376	100.2795604
102.608457	100.2795604
102.63353	100.3514286
102.657304	100.3514286
102.685638	100.3514286
102.710436	100.3514286
102.735925	100.378022
102.760364	100.378022
102.78523	100.378022
102.810673	100.378022
102.8376	100.378022
102.861575	100.378022
102.886473	100.378022
102.910443	100.378022
102.935364	100.378022
102.959268	100.378022
102.984419	100.378022
103.009837	100.378022
103.033821	100.3993407
103.058401	100.3993407
103.083046	100.3993407
103.107435	100.3778022
103.13214	100.3778022
103.157246	100.3778022
103.181236	100.3778022
103.205841	100.3778022
103.23043	100.3778022
103.25504	100.3778022
103.279581	100.3778022
103.304057	100.3778022
103.328738	100.3993407
103.353296	100.3993407
103.377867	100.3993407
103.402454	100.4116484
103.426442	100.4116484
103.451606	100.4116484
103.476007	100.4116484
103.500743	100.4353846
103.525317	100.4353846
103.549854	100.4353846
103.574127	100.4353846
103.599039	100.4353846
103.623637	100.4353846
103.648192	100.4353846
103.672792	100.4353846
103.697351	100.4276923
103.72189	100.4276923
103.746506	100.4276923
103.771087	100.4276923
103.795663	100.4116484
103.820217	100.4116484
103.844749	100.4116484
103.869382	100.4116484
103.894259	100.3476923
103.919612	100.3476923
103.944333	100.3476923
103.968784	100.3476923
103.993874	100.3476923
104.020791	100.3476923
104.045015	100.3476923
104.070018	100.3476923
104.094615	100.3476923
104.119211	100.3476923
104.143746	100.3476923
104.168977	100.3476923
104.192893	100.4210989
104.21751	100.4210989
104.243103	100.4210989
104.267766	100.4210989
104.293235	100.4916484
104.319897	100.4916484
104.344489	100.4916484
104.370128	100.4916484
104.397715	100.4958242
104.423398	100.4958242
104.448506	100.4958242
104.47148	100.5320879
104.495949	100.5320879
104.520515	100.5320879
104.545163	100.5320879
104.569742	100.5525275
104.594318	100.5525275
104.619524	100.5525275
104.644392	100.5525275
104.669117	100.5525275
104.694355	100.5525275
104.721299	100.5525275
104.746744	100.5525275
104.771552	100.5525275
104.79612	100.5525275
104.820689	100.5525275
104.845229	100.5525275
104.869915	100.5230769
104.894259	100.5230769
104.918954	100.5230769
104.943343	100.5230769
104.968116	100.4694505
104.993565	100.4694505
105.020492	100.4694505
105.044459	100.4694505
105.069359	100.4694505
105.093295	100.4694505
105.11806	100.4694505
105.143347	100.4694505
105.167736	100.4694505
105.192322	100.4694505
105.216887	100.4694505
105.241457	100.4694505
105.266039	100.4967033
105.290684	100.4967033
105.315201	100.4967033
105.340866	100.523956
105.36515	100.523956
105.38999	100.523956
105.414581	100.523956
105.43916	100.523956
105.463047	100.523956
105.488311	100.523956
105.512888	100.523956
105.536274	100.523956
105.561208	100.523956
105.585526	100.523956
105.610022	100.523956
105.634653	100.5182418
105.659459	100.5182418
105.683809	100.5182418
105.70832	100.5182418
105.732947	100.5182418
105.757445	100.5182418
105.782108	100.5182418
105.806679	100.5182418
105.8312	100.516044
105.855844	100.516044
105.881499	100.516044
105.905047	100.516044
105.930655	100.5065934
105.956188	100.5065934
105.98279	100.5065934
106.007404	100.5065934
106.032173	100.5013187
106.057628	100.5013187
106.082188	100.5013187
106.106789	100.5013187
106.131342	100.4887912
106.155876	100.4887912
106.180501	100.4887912
106.205098	100.4887912
106.228974	100.4751648
106.253295	100.4751648
106.27723	100.4751648
106.301368	100.4751648
106.32615	100.4538462
106.346739	100.4538462
106.368001	100.4538462
106.387948	100.4538462
106.408353	100.4518681
106.429297	100.4518681
106.449245	100.4518681
106.473967	100.4518681
106.494909	100.4518681
106.514886	100.4518681
106.535798	100.4518681
106.555769	100.4518681
106.576701	100.4518681
106.601326	100.4518681
106.625692	100.4538462
106.650457	100.4538462
106.674017	100.4538462
106.695562	100.4538462
106.72004	100.4617582
106.744584	100.4617582
106.765123	100.4617582
106.789635	100.4617582
106.81419	100.4898901
106.83879	100.4898901
106.863399	100.4898901
106.887516	100.4898901
106.912544	100.4898901
106.937086	100.4898901
106.961674	100.4898901
106.986251	100.4898901
107.01083	100.4898901
107.035418	100.4898901
107.060022	100.4898901
107.08457	100.4898901
107.109772	100.4898901
107.133701	100.4898901
107.153677	100.4898901
107.178611	100.4898901
107.199315	100.5182418
107.223794	100.5182418
107.248377	100.5182418
107.268889	100.5182418
107.293503	100.4920879
107.318026	100.4920879
107.342814	100.4920879
107.367139	100.4920879
107.391542	100.4920879
107.416309	100.4920879
107.440813	100.4920879
107.465461	100.4920879
107.490225	100.4920879
107.51461	100.4920879
107.539177	100.4920879
107.563699	100.4920879
107.588334	100.4883516
107.612898	100.4883516
107.637319	100.4883516
107.662072	100.4883516
107.686647	100.4883516
107.711205	100.4883516
107.73578	100.4883516
107.76009	100.4883516
107.784936	100.4437363
107.809062	100.4437363
107.834073	100.4437363
107.858581	100.4437363
107.882882	100.4437363
107.907538	100.4437363
107.932385	100.4437363
107.957319	100.4883516
107.981539	100.4883516
108.006125	100.4883516
108.030671	100.4883516
108.055255	100.4883516
108.079856	100.4795604
108.104408	100.4795604
108.129026	100.4795604
108.153545	100.4795604
108.178124	100.4437363
108.202723	100.4437363
108.226506	100.4437363
108.251854	100.4795604
108.275745	100.4795604
108.301028	100.4795604
108.32557	100.4795604
108.349962	100.5059341
108.374686	100.5059341
108.399307	100.5059341
108.424093	100.5059341
108.44846	100.483956
108.473026	100.483956
108.496959	100.483956
108.522156	100.483956
108.546772	100.483956
108.571216	100.483956
108.59591	100.483956
108.620502	100.483956
108.645353	100.483956
108.670729	100.483956
108.694213	100.483956
108.719881	100.483956
108.744458	100.3617582
108.770014	100.3617582
108.794454	100.3617582
108.817947	100.3617582
108.842727	100.347033
108.867337	100.347033
108.892314	100.347033
108.916496	100.347033
108.940699	100.3215385
108.965648	100.3215385
108.990206	100.3215385
109.014781	100.3215385
109.042341	100.3057143
109.066966	100.3057143
109.092178	100.3057143
109.117164	100.3057143
109.140899	100.2632967
109.165242	100.2632967
109.191061	100.2632967
109.215036	100.2632967
109.238998	100.2632967
109.262923	100.2632967
109.287539	100.2632967
109.308485	100.2632967
109.333143	100.289011
109.356838	100.289011
109.382373	100.289011
109.406887	100.2984615
109.431479	100.2984615
109.457111	100.2984615
109.4817	100.2984615
109.506283	100.2984615
109.530857	100.2984615
109.558429	100.2984615
109.584105	100.2984615
109.608277	100.3021978
109.633257	100.3021978
109.656997	100.3021978
109.680915	100.3021978
109.705847	100.3094505
109.729782	100.3094505
109.754731	100.3094505
109.774663	100.3094505
109.795776	100.3138462
109.816488	100.3138462
109.84097	100.3138462
109.865592	100.3138462
109.890201	100.3307692
109.914574	100.3307692
109.939343	100.3307692
109.963943	100.3307692
109.989605	100.3307692
110.014083	100.3307692
110.038693	100.3307692
110.063308	100.3307692
110.087716	100.3307692
110.111395	100.3465934
110.135968	100.3465934
110.16066	100.3465934
110.185109	100.3465934
110.210857	100.3465934
110.235334	100.3465934
110.260739	100.3465934
110.287503	100.3465934
110.312081	100.3465934
110.337725	100.3465934
110.362311	100.3465934
110.386869	100.3305495
110.41123	100.3305495
110.436035	100.3305495
110.460423	100.3305495
110.485179	100.3305495
110.509699	100.3305495
110.534899	100.3305495
110.557779	100.3305495
110.582475	100.3305495
110.606934	100.3305495
110.631514	100.3305495
110.656101	100.3305495
110.680678	100.330989
110.706377	100.330989
110.730928	100.330989
110.755488	100.330989
110.779034	100.3369231
110.803575	100.3369231
110.832388	100.3369231
110.85692	100.3369231
110.882464	100.3395604
110.907105	100.3395604
110.9313	100.3395604
110.956279	100.3395604
110.98077	100.383956
111.004231	100.383956
111.02993	100.383956
111.054488	100.383956
111.079251	100.383956
111.103642	100.383956
111.128034	100.383956
111.152798	100.383956
111.176851	100.383956
111.201931	100.383956
111.226463	100.383956
111.251106	100.383956
111.275684	100.4037363
111.300254	100.4037363
111.327207	100.4037363
111.353136	100.4037363
111.377067	100.409011
111.400999	100.409011
111.425925	100.409011
111.445875	100.409011
111.467093	100.3773626
111.491632	100.3773626
111.51214	100.3773626
111.536655	100.3685714
111.557497	100.3685714
111.581729	100.3685714
111.602315	100.3685714
111.626859	100.3685714
111.647731	100.3685714
111.67299	100.3685714
111.696655	100.3685714
111.721017	100.3685714
111.746669	100.3685714
111.771253	100.3685714
111.795876	100.3685714
111.819829	100.3685714
111.843764	100.3685714
111.868459	100.3685714
111.893497	100.3685714
111.917627	100.3685714
111.942989	100.3520879
111.967862	100.3520879
111.992114	100.3520879
112.01684	100.3520879
112.041588	100.3738462
112.066129	100.3738462
112.090698	100.3738462
112.115305	100.3738462
112.142523	100.3738462
112.168518	100.3738462
112.193293	100.3738462
112.218225	100.3738462
112.241225	100.3738462
112.265749	100.3738462
112.290259	100.3738462
112.314886	100.3738462
112.33941	100.3720879
112.364019	100.3720879
112.388613	100.3720879
112.41319	100.3720879
112.437756	100.3720879
112.462266	100.3720879
112.486918	100.3720879
112.511485	100.3720879
112.536065	100.3167033
112.560529	100.3167033
112.585223	100.3167033
112.610198	100.3167033
112.63438	100.3041758
112.658948	100.3041758
112.683511	100.3041758
112.707681	100.3041758
112.732666	100.2997802
112.75722	100.2997802
112.781823	100.2997802
112.806405	100.2578022
112.830952	100.2578022
112.855536	100.2578022
112.880115	100.2578022
112.904697	100.2578022
112.930189	100.2578022
112.954923	100.2578022
112.979522	100.2578022
113.0041	100.2578022
113.027565	100.2578022
113.053184	100.2578022
113.077889	100.2578022
113.101411	100.3189011
113.126894	100.3189011
113.151644	100.3189011
113.176452	100.3189011
113.200694	100.3189011
113.225116	100.3189011
113.249839	100.3189011
113.274403	100.3189011
113.298616	100.3208791
113.323568	100.3208791
113.347789	100.3208791
113.372721	100.3208791
113.397276	100.363956
113.421849	100.363956
113.445532	100.363956
113.471113	100.363956
113.494044	100.3685714
113.518997	100.3685714
113.542912	100.3685714
113.567876	100.3685714
113.588719	100.3685714
113.613238	100.3685714
113.633832	100.3685714
113.658305	100.3685714
113.682856	100.3685714
113.707345	100.3685714
113.728085	100.3685714
113.752622	100.3685714
113.7769	100.338022
113.801631	100.338022
113.826902	100.338022
113.850902	100.338022
113.875878	100.338022
113.900017	100.338022
113.924632	100.338022
113.949124	100.338022
113.97351	100.3320879
113.998273	100.3320879
114.022791	100.3320879
114.047742	100.3320879
114.071662	100.3320879
114.096542	100.3320879
114.121125	100.3320879
114.145705	100.3320879
114.170089	100.3336264
114.194858	100.3336264
114.219422	100.3336264
114.244011	100.3336264
114.268585	100.3320879
114.292563	100.3320879
114.317739	100.3320879
114.343364	100.3320879
114.367966	100.3303297
114.392089	100.3303297
114.417132	100.3303297
114.441578	100.3303297
114.465284	100.3303297
114.490869	100.3303297
114.51543	100.3303297
114.540025	100.3303297
114.563689	100.3336264
114.588559	100.3336264
114.613736	100.3336264
114.6382	100.3336264
114.662893	100.3808791
114.687478	100.3808791
114.711891	100.3808791
114.73661	100.3808791
114.761041	100.4096703
114.784598	100.4096703
114.810567	100.4096703
114.837894	100.4096703
114.862492	100.4206593
114.888127	100.4206593
114.912734	100.4206593
114.937296	100.4224176
114.961626	100.4224176
114.986363	100.4224176
115.010861	100.4224176
115.035612	100.4272527
115.060105	100.4272527
115.084737	100.4272527
115.108732	100.4272527
115.133737	100.4272527
115.15734	100.4224176
115.182274	100.4224176
115.206561	100.4224176
115.231125	100.4224176
115.25679	100.4224176
115.281347	100.4224176
115.30616	100.4224176
115.330513	100.3912088
115.354007	100.3912088
115.378875	100.3912088
115.403797	100.3912088
115.427738	100.3912088
115.451666	100.3912088
115.476802	100.3912088
115.497309	100.3912088
115.517828	100.3912088
115.542176	100.3912088
115.566928	100.3912088
115.591274	100.3912088
115.615235	100.3912088
115.636151	100.3982418
115.657158	100.3982418
115.681624	100.3982418
115.706256	100.3982418
115.730833	100.3982418
115.755409	100.3982418
115.780004	100.3982418
115.804569	100.3982418
115.825084	100.3982418
115.849617	100.3982418
115.874135	100.3982418
115.898706	100.3982418
115.923287	100.3982418
115.947859	100.3982418
115.972419	100.3982418
115.99701	100.3982418
116.021574	100.4156044
116.045882	100.4156044
116.070737	100.4156044
116.095031	100.4156044
116.119879	100.4156044
116.144443	100.4156044
116.168879	100.4156044
116.193583	100.4156044
116.217766	100.4167033
116.242615	100.4167033
116.267338	100.4167033
116.292045	100.4167033
116.316473	100.4167033
116.340827	100.4167033
116.365625	100.4167033
116.390542	100.4167033
116.414924	100.4167033
116.439364	100.4167033
116.463933	100.4167033
116.488498	100.4167033
116.513061	100.4167033
116.537652	100.4167033
116.562236	100.4167033
116.586809	100.4083516
116.611366	100.4083516
116.636008	100.4083516
116.660317	100.4083516
116.685107	100.4083516
116.709295	100.4083516
116.734262	100.4083516
116.758456	100.4083516
116.853006	100.4083516
116.877587	100.4083516
116.902163	100.4367033
116.927702	100.4367033
116.951355	100.4367033
116.976955	100.4441758
117.000513	100.4441758
117.02579	100.4441758
117.049571	100.4441758
117.07483	100.4441758
117.098704	100.4441758
117.124208	100.4441758
117.147956	100.4441758
117.17368	100.4468132
117.198188	100.4468132
117.221691	100.4468132
117.24625	100.4468132
117.270823	100.4468132
117.296479	100.4468132
117.321082	100.4468132
117.345035	100.4468132
117.369118	100.4316484
117.394681	100.4316484
117.419369	100.4316484
117.443775	100.4316484
117.467711	100.4057143
117.491676	100.4057143
117.512589	100.4057143
117.532564	100.4057143
117.553478	100.4057143
117.573933	100.4057143
117.594389	100.4057143
117.614856	100.4057143
117.635352	100.4057143
117.659349	100.4057143
117.680324	100.4057143
117.701237	100.4057143
117.721181	100.4057143
117.741836	100.4057143
117.762346	100.4175824
117.786837	100.4175824
117.807241	100.4175824
117.831894	100.4175824
117.85243	100.4443956
117.877004	100.4443956
117.901525	100.4443956
117.922055	100.4443956
117.942531	100.4443956
117.967056	100.4492308
117.987587	100.4492308
118.008092	100.4492308
118.031985	100.4492308
118.056863	100.4492308
118.081751	100.4492308
118.102287	100.4492308
118.127015	100.4492308
118.152477	100.4492308
118.177019	100.4492308
118.200426	100.4492308
118.225358	100.4492308
118.249665	100.4492308
118.27435	100.4492308
118.295676	100.4492308
118.319351	100.4492308
118.34383	100.4492308
118.368478	100.4492308
118.392691	100.4492308
118.417495	100.4492308
118.442191	100.4615385
118.466789	100.4615385
118.491772	100.4615385
118.515928	100.4615385
118.54048	100.4615385
118.565091	100.4615385
118.58967	100.4615385
118.614244	100.4615385
118.638578	100.4615385
118.66033	100.4615385
118.683842	100.4615385
118.704371	100.4615385
118.725322	100.4564835
118.749367	100.4564835
118.769922	100.4564835
118.794438	100.4564835
118.814941	100.4564835
118.839247	100.4564835
118.859348	100.4564835
118.880453	100.4564835
118.900987	100.4564835
118.921427	100.4564835
118.941899	100.4564835
118.962373	100.4564835
118.982635	100.4564835
119.00746	100.4564835
119.027938	100.4564835
119.051845	100.4564835
119.073007	100.4564835
119.097702	100.4564835
119.118007	100.4564835
119.142574	100.4564835
119.163112	100.4564835
119.187642	100.4564835
119.212189	100.4727473
119.236791	100.4727473
119.261338	100.4727473
119.28595	100.4727473
119.310472	100.443956
119.335088	100.443956
119.359844	100.443956
119.384241	100.443956
119.408926	100.4316484
119.43391	100.4316484
119.457893	100.4316484
119.478785	100.4316484
119.498722	100.4316484
119.519081	100.4316484
119.539913	100.4316484
119.559865	100.4316484
119.580848	100.4316484
119.601333	100.3687912
119.621781	100.3687912
119.642308	100.3687912
119.662775	100.3687912
119.683208	100.3687912
119.703722	100.3687912
119.724298	100.3687912
119.745084	100.3687912
119.765057	100.3687912
119.784865	100.3687912
119.80581	100.3687912
119.8259	100.3687912
119.847072	100.3687912
119.867569	100.3687912
119.888126	100.3821978
119.90859	100.3821978
119.929071	100.3821978
119.949558	100.3821978
119.970072	100.3821978
119.990429	100.427033
120.010346	100.427033
120.031461	100.427033
